Sensitivity to User Mischaracterizations in Electric Vehicle Charging

In this paper, we consider electric vehicle charging facilities that offer various levels of service for varying prices such that rational users choose a level of service that minimizes the total cost to themselves including an opportunity cost that incorporates users' value of time. In this setting, we study the sensitivity of the expected occupancy at the facility to mischaracterizations of user profiles and uncharacterized heterogeneity. For user profile mischaracterizations, we first provide a fundamental upper bound for the difference between the expected occupancy under any two different distributions on a user's impatience (i.e., value of time) that only depends on the minimum and maximum charging rate offered by the charging facility. Next, we consider the case when a user's impatience is a discrete random variable and study the sensitivity of the expected occupancy to the probability masses and attained values of the random variable. We show that the expected occupancy varies linearly with respect to the probability masses and is piecewise constant with respect to the attained values. Furthermore, we study the effects on the expected occupancy from the occurrence of heterogeneous user populations. In particular, we quantify the effect on the expected occupancy from the existence of sub-populations that may only select a subset of the offered service levels. Lastly, we quantify the variability of early departures on the expected occupancy. These results demonstrate how the facility operator might design prices such that the expected occupancy does not vary much under small changes in the distribution of a user's impatience, variable and limited user service needs, or uncharacterized early departure, quantities which are generally difficult to characterize accurately from data. We further demonstrate our results via examples.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> plotdata/E_A.txt <==
2.000000000000000000e+00 7.500000000000000000e+01
2.049999999999999822e+00 7.500000000000000000e+01
2.099999999999999645e+00 7.500000000000000000e+01
2.149999999999999467e+00 7.500000000000000000e+01
2.199999999999999289e+00 7.500000000000000000e+01
2.249999999999999112e+00 7.500000000000000000e+01
2.299999999999998934e+00 7.500000000000000000e+01
2.349999999999998757e+00 7.500000000000000000e+01
2.399999999999998579e+00 7.500000000000000000e+01
2.449999999999998401e+00 7.500000000000000000e+01
2.499999999999998224e+00 7.500000000000000000e+01
2.549999999999998046e+00 7.500000000000000000e+01
2.599999999999997868e+00 7.500000000000000000e+01
2.649999999999997691e+00 7.500000000000000000e+01
2.699999999999997513e+00 7.500000000000000000e+01
2.749999999999997335e+00 7.500000000000000000e+01
2.799999999999997158e+00 7.500000000000000000e+01
2.849999999999996980e+00 7.500000000000000000e+01
2.899999999999996803e+00 7.500000000000000000e+01
2.949999999999996625e+00 7.500000000000000000e+01
2.999999999999996447e+00 7.500000000000000000e+01
3.049999999999996270e+00 6.187500000000000000e+01
3.099999999999996092e+00 6.187500000000000000e+01
3.149999999999995914e+00 6.187500000000000000e+01
3.199999999999995737e+00 6.187500000000000000e+01
3.249999999999995559e+00 6.187500000000000000e+01
3.299999999999995381e+00 6.187500000000000000e+01
3.349999999999995204e+00 6.187500000000000000e+01
3.399999999999995026e+00 6.187500000000000000e+01
3.449999999999994849e+00 6.187500000000000000e+01
3.499999999999994671e+00 6.187500000000000000e+01
3.549999999999994493e+00 6.187500000000000000e+01
3.599999999999994316e+00 6.187500000000000000e+01
3.649999999999994138e+00 6.187500000000000000e+01
3.699999999999993960e+00 6.187500000000000000e+01
3.749999999999993783e+00 6.187500000000000000e+01
3.799999999999993605e+00 6.187500000000000000e+01
3.849999999999993427e+00 6.187500000000000000e+01
3.899999999999993250e+00 6.187500000000000000e+01
3.949999999999993072e+00 6.187500000000000000e+01
3.999999999999992895e+00 6.187500000000000000e+01
4.049999999999992717e+00 6.187500000000000000e+01
4.099999999999992539e+00 6.187500000000000000e+01
4.149999999999992362e+00 6.187500000000000000e+01
4.199999999999992184e+00 6.187500000000000000e+01
4.249999999999992006e+00 6.187500000000000000e+01
4.299999999999991829e+00 6.187500000000000000e+01
4.349999999999991651e+00 6.187500000000000000e+01
4.399999999999991473e+00 6.187500000000000000e+01
4.449999999999991296e+00 6.187500000000000000e+01
4.499999999999991118e+00 6.187500000000000000e+01
4.549999999999990941e+00 6.187500000000000000e+01
4.599999999999990763e+00 6.187500000000000000e+01
4.649999999999990585e+00 6.187500000000000000e+01
4.699999999999990408e+00 6.187500000000000000e+01
4.749999999999990230e+00 6.187500000000000000e+01
4.799999999999990052e+00 6.187500000000000000e+01
4.849999999999989875e+00 6.187500000000000000e+01
4.899999999999989697e+00 6.187500000000000000e+01
4.949999999999989519e+00 6.187500000000000000e+01
4.999999999999989342e+00 6.187500000000000000e+01
5.049999999999989164e+00 6.187500000000000000e+01
5.099999999999988987e+00 6.187500000000000000e+01
5.149999999999988809e+00 6.187500000000000000e+01
5.199999999999988631e+00 6.187500000000000000e+01
5.249999999999988454e+00 6.187500000000000000e+01
5.299999999999988276e+00 6.187500000000000000e+01
5.349999999999988098e+00 6.187500000000000000e+01
5.399999999999987921e+00 6.187500000000000000e+01
5.449999999999987743e+00 6.187500000000000000e+01
5.499999999999987566e+00 6.187500000000000000e+01
5.549999999999987388e+00 6.187500000000000000e+01
5.599999999999987210e+00 6.187500000000000000e+01
5.649999999999987033e+00 6.187500000000000000e+01
5.699999999999986855e+00 6.187500000000000000e+01
5.749999999999986677e+00 6.187500000000000000e+01
5.799999999999986500e+00 6.187500000000000000e+01
5.849999999999986322e+00 6.187500000000000000e+01
5.899999999999986144e+00 6.187500000000000000e+01
5.949999999999985967e+00 6.187500000000000000e+01
5.999999999999985789e+00 6.187500000000000000e+01
6.049999999999985612e+00 6.187500000000000000e+01
6.099999999999985434e+00 6.187500000000000000e+01
6.149999999999985256e+00 6.187500000000000000e+01
6.199999999999985079e+00 6.187500000000000000e+01
6.249999999999984901e+00 6.187500000000000000e+01
6.299999999999984723e+00 6.187500000000000000e+01
6.349999999999984546e+00 6.187500000000000000e+01
6.399999999999984368e+00 6.187500000000000000e+01
6.449999999999984190e+00 6.187500000000000000e+01
6.499999999999984013e+00 6.187500000000000000e+01
6.549999999999983835e+00 6.187500000000000000e+01
6.599999999999983658e+00 6.187500000000000000e+01
6.649999999999983480e+00 6.187500000000000000e+01
6.699999999999983302e+00 6.187500000000000000e+01
6.749999999999983125e+00 6.187500000000000000e+01
6.799999999999982947e+00 6.187500000000000000e+01
6.849999999999982769e+00 6.187500000000000000e+01
6.899999999999982592e+00 6.187500000000000000e+01
6.949999999999982414e+00 6.187500000000000000e+01
6.999999999999982236e+00 6.187500000000000000e+01
7.049999999999982059e+00 6.187500000000000000e+01
7.099999999999981881e+00 6.187500000000000000e+01
7.149999999999981704e+00 6.187500000000000000e+01
7.199999999999981526e+00 6.187500000000000000e+01
7.249999999999981348e+00 6.187500000000000000e+01
7.299999999999981171e+00 6.187500000000000000e+01
7.349999999999980993e+00 6.187500000000000000e+01
7.399999999999980815e+00 6.187500000000000000e+01
7.449999999999980638e+00 6.187500000000000000e+01
7.499999999999980460e+00 6.187500000000000000e+01
7.549999999999980282e+00 6.187500000000000000e+01
7.599999999999980105e+00 6.187500000000000000e+01
7.649999999999979927e+00 6.187500000000000000e+01
7.699999999999979750e+00 6.187500000000000000e+01
7.749999999999979572e+00 6.187500000000000000e+01
7.799999999999979394e+00 6.187500000000000000e+01
7.849999999999979217e+00 6.187500000000000000e+01
7.899999999999979039e+00 6.187500000000000000e+01
7.949999999999978861e+00 6.187500000000000000e+01
7.999999999999978684e+00 6.187500000000000000e+01
8.049999999999979394e+00 6.187500000000000000e+01
8.099999999999978328e+00 6.187500000000000000e+01
8.149999999999977263e+00 6.187500000000000000e+01
8.199999999999977973e+00 6.187500000000000000e+01
8.249999999999978684e+00 6.187500000000000000e+01
8.299999999999977618e+00 6.187500000000000000e+01
8.349999999999976552e+00 6.187500000000000000e+01
8.399999999999977263e+00 6.187500000000000000e+01
8.449999999999977973e+00 6.187500000000000000e+01
8.499999999999976907e+00 6.187500000000000000e+01
8.549999999999975842e+00 6.187500000000000000e+01
8.599999999999976552e+00 6.187500000000000000e+01
8.649999999999977263e+00 6.187500000000000000e+01
8.699999999999976197e+00 6.187500000000000000e+01
8.749999999999975131e+00 6.187500000000000000e+01
8.799999999999975842e+00 6.187500000000000000e+01
8.849999999999976552e+00 6.187500000000000000e+01
8.899999999999975486e+00 6.187500000000000000e+01
8.949999999999974420e+00 6.187500000000000000e+01
8.999999999999975131e+00 6.187500000000000000e+01
9.049999999999975842e+00 6.187500000000000000e+01
9.099999999999974776e+00 6.187500000000000000e+01
9.149999999999973710e+00 6.187500000000000000e+01
9.199999999999974420e+00 6.187500000000000000e+01
9.249999999999975131e+00 6.187500000000000000e+01
9.299999999999974065e+00 6.187500000000000000e+01
9.349999999999972999e+00 6.187500000000000000e+01
9.399999999999973710e+00 6.187500000000000000e+01
9.449999999999974420e+00 6.187500000000000000e+01
9.499999999999973355e+00 6.187500000000000000e+01
9.549999999999972289e+00 6.187500000000000000e+01
9.599999999999972999e+00 6.187500000000000000e+01
9.649999999999973710e+00 6.187500000000000000e+01
9.699999999999972644e+00 6.187500000000000000e+01
9.749999999999971578e+00 6.187500000000000000e+01
9.799999999999972289e+00 6.187500000000000000e+01
9.849999999999972999e+00 6.187500000000000000e+01
9.899999999999971934e+00 6.187500000000000000e+01
9.949999999999970868e+00 6.187500000000000000e+01
9.999999999999971578e+00 6.187500000000000000e+01
1.004999999999997229e+01 6.187500000000000000e+01
1.009999999999997122e+01 6.187500000000000000e+01
1.014999999999997016e+01 6.187500000000000000e+01
1.019999999999997087e+01 6.187500000000000000e+01
1.024999999999997158e+01 6.187500000000000000e+01
1.029999999999997051e+01 6.187500000000000000e+01
1.034999999999996945e+01 6.187500000000000000e+01
1.039999999999997016e+01 6.187500000000000000e+01
1.044999999999997087e+01 6.187500000000000000e+01
1.049999999999996980e+01 6.187500000000000000e+01
1.054999999999996874e+01 6.187500000000000000e+01
1.059999999999996945e+01 6.187500000000000000e+01
1.064999999999997016e+01 6.187500000000000000e+01
1.069999999999996909e+01 6.187500000000000000e+01
1.074999999999996803e+01 6.187500000000000000e+01
1.079999999999996874e+01 6.187500000000000000e+01
1.084999999999996945e+01 6.187500000000000000e+01
1.089999999999996838e+01 6.187500000000000000e+01
1.094999999999996732e+01 6.187500000000000000e+01
1.099999999999996803e+01 6.187500000000000000e+01
1.104999999999996874e+01 6.187500000000000000e+01
1.109999999999996767e+01 6.187500000000000000e+01
1.114999999999996660e+01 6.187500000000000000e+01
1.119999999999996732e+01 6.187500000000000000e+01
1.124999999999996803e+01 6.187500000000000000e+01
1.129999999999996696e+01 6.187500000000000000e+01
1.134999999999996589e+01 6.187500000000000000e+01
1.139999999999996660e+01 6.187500000000000000e+01
1.144999999999996732e+01 6.187500000000000000e+01
1.149999999999996625e+01 6.187500000000000000e+01
1.154999999999996518e+01 6.187500000000000000e+01
1.159999999999996589e+01 6.187500000000000000e+01
1.164999999999996660e+01 6.187500000000000000e+01
1.169999999999996554e+01 6.187500000000000000e+01
1.174999999999996447e+01 6.187500000000000000e+01
1.179999999999996518e+01 6.187500000000000000e+01
1.184999999999996589e+01 6.187500000000000000e+01
1.189999999999996483e+01 6.187500000000000000e+01
1.194999999999996376e+01 6.187500000000000000e+01
1.199999999999996447e+01 6.187500000000000000e+01
1.204999999999996518e+01 6.187500000000000000e+01
1.209999999999996412e+01 6.187500000000000000e+01
1.214999999999996305e+01 6.187500000000000000e+01
1.219999999999996376e+01 6.187500000000000000e+01
1.224999999999996447e+01 6.187500000000000000e+01
1.229999999999996341e+01 6.187500000000000000e+01
1.234999999999996234e+01 6.187500000000000000e+01
1.239999999999996305e+01 6.187500000000000000e+01
1.244999999999996376e+01 6.187500000000000000e+01
1.249999999999996270e+01 6.187500000000000000e+01
1.254999999999996163e+01 6.187500000000000000e+01
1.259999999999996234e+01 6.187500000000000000e+01
1.264999999999996305e+01 6.187500000000000000e+01
1.269999999999996199e+01 6.187500000000000000e+01
1.274999999999996092e+01 6.187500000000000000e+01
1.279999999999996163e+01 6.187500000000000000e+01
1.284999999999996234e+01 6.187500000000000000e+01
1.289999999999996128e+01 6.187500000000000000e+01
1.294999999999996021e+01 6.187500000000000000e+01
1.299999999999996092e+01 6.187500000000000000e+01
1.304999999999996163e+01 6.187500000000000000e+01
1.309999999999996056e+01 6.187500000000000000e+01
1.314999999999995950e+01 6.187500000000000000e+01
1.319999999999996021e+01 6.187500000000000000e+01
1.324999999999996092e+01 6.187500000000000000e+01
1.329999999999995985e+01 6.187500000000000000e+01
1.334999999999995879e+01 6.187500000000000000e+01
1.339999999999995950e+01 6.187500000000000000e+01
1.344999999999996021e+01 6.187500000000000000e+01
1.349999999999995914e+01 6.187500000000000000e+01
1.354999999999995808e+01 6.187500000000000000e+01
1.359999999999995879e+01 6.187500000000000000e+01
1.364999999999995950e+01 6.187500000000000000e+01
1.369999999999995843e+01 6.187500000000000000e+01
1.374999999999995737e+01 6.187500000000000000e+01
1.379999999999995808e+01 6.187500000000000000e+01
1.384999999999995879e+01 6.187500000000000000e+01
1.389999999999995772e+01 6.187500000000000000e+01
1.394999999999995666e+01 6.187500000000000000e+01
1.399999999999995737e+01 6.187500000000000000e+01
1.404999999999995808e+01 6.187500000000000000e+01
1.409999999999995701e+01 6.187500000000000000e+01
1.414999999999995595e+01 6.187500000000000000e+01
1.419999999999995666e+01 6.187500000000000000e+01
1.424999999999995737e+01 6.187500000000000000e+01
1.429999999999995630e+01 6.187500000000000000e+01
1.434999999999995524e+01 6.187500000000000000e+01
1.439999999999995595e+01 6.187500000000000000e+01
1.444999999999995666e+01 6.187500000000000000e+01
1.449999999999995559e+01 6.187500000000000000e+01
1.454999999999995453e+01 6.187500000000000000e+01
1.459999999999995524e+01 6.187500000000000000e+01
1.464999999999995595e+01 6.187500000000000000e+01
1.469999999999995488e+01 6.187500000000000000e+01
1.474999999999995381e+01 6.000000000000000711e+01
1.479999999999995453e+01 6.000000000000000711e+01
1.484999999999995524e+01 6.000000000000000711e+01
1.489999999999995417e+01 6.000000000000000711e+01
1.494999999999995310e+01 6.000000000000000711e+01
1.499999999999995381e+01 6.000000000000000711e+01
1.504999999999995453e+01 6.000000000000000711e+01
1.509999999999995346e+01 6.000000000000000711e+01
1.514999999999995239e+01 6.000000000000000711e+01
1.519999999999995310e+01 6.000000000000000711e+01
1.524999999999995381e+01 6.000000000000000711e+01
1.529999999999995275e+01 6.000000000000000711e+01
1.534999999999995168e+01 6.000000000000000711e+01
1.539999999999995239e+01 6.000000000000000711e+01
1.544999999999995310e+01 6.000000000000000711e+01
1.549999999999995204e+01 6.000000000000000711e+01
1.554999999999995097e+01 6.000000000000000711e+01
1.559999999999995168e+01 6.000000000000000711e+01
1.564999999999995239e+01 6.000000000000000711e+01
1.569999999999995133e+01 6.000000000000000711e+01
1.574999999999995026e+01 6.000000000000000711e+01
1.579999999999995097e+01 6.000000000000000711e+01
1.584999999999995168e+01 6.000000000000000711e+01
1.589999999999995062e+01 6.000000000000000711e+01
1.594999999999994955e+01 6.000000000000000711e+01
1.599999999999995026e+01 6.000000000000000711e+01
1.604999999999995097e+01 6.000000000000000711e+01
1.609999999999995168e+01 6.000000000000000711e+01
1.614999999999994884e+01 6.000000000000000711e+01
1.619999999999994955e+01 6.000000000000000711e+01
1.624999999999995026e+01 6.000000000000000711e+01
1.629999999999994742e+01 6.000000000000000711e+01
1.634999999999994813e+01 6.000000000000000711e+01
1.639999999999994884e+01 6.000000000000000711e+01
1.644999999999994955e+01 6.000000000000000711e+01
1.649999999999995026e+01 6.000000000000000711e+01
1.654999999999994742e+01 6.000000000000000711e+01
1.659999999999994813e+01 6.000000000000000711e+01
1.664999999999994884e+01 6.000000000000000711e+01
1.669999999999994600e+01 6.000000000000000711e+01
1.674999999999994671e+01 6.000000000000000711e+01
1.679999999999994742e+01 6.000000000000000711e+01
1.684999999999994813e+01 6.000000000000000711e+01
1.689999999999994884e+01 6.000000000000000711e+01
1.694999999999994600e+01 6.000000000000000711e+01
1.699999999999994671e+01 6.000000000000000711e+01
1.704999999999994742e+01 6.000000000000000711e+01
1.709999999999994458e+01 6.000000000000000711e+01
1.714999999999994529e+01 6.000000000000000711e+01
1.719999999999994600e+01 6.000000000000000711e+01
1.724999999999994671e+01 6.000000000000000711e+01
1.729999999999994742e+01 6.000000000000000711e+01
1.734999999999994458e+01 6.000000000000000711e+01
1.739999999999994529e+01 6.000000000000000711e+01
1.744999999999994600e+01 6.000000000000000711e+01
1.749999999999994316e+01 6.000000000000000711e+01
1.754999999999994387e+01 6.000000000000000711e+01
1.759999999999994458e+01 6.000000000000000711e+01
1.764999999999994529e+01 6.000000000000000711e+01
1.769999999999994600e+01 6.000000000000000711e+01
1.774999999999994316e+01 6.000000000000000711e+01
1.779999999999994387e+01 6.000000000000000711e+01
1.784999999999994458e+01 6.000000000000000711e+01
1.789999999999994174e+01 6.000000000000000711e+01
1.794999999999994245e+01 6.000000000000000711e+01
1.799999999999994316e+01 6.000000000000000711e+01
1.804999999999994387e+01 6.000000000000000711e+01
1.809999999999994458e+01 6.000000000000000711e+01
1.814999999999994174e+01 6.000000000000000711e+01
1.819999999999994245e+01 6.000000000000000711e+01
1.824999999999994316e+01 6.000000000000000711e+01
1.829999999999994031e+01 6.000000000000000711e+01
1.834999999999994102e+01 6.000000000000000711e+01
1.839999999999994174e+01 6.000000000000000711e+01
1.844999999999994245e+01 6.000000000000000711e+01
1.849999999999994316e+01 6.000000000000000711e+01
1.854999999999994031e+01 6.000000000000000711e+01
1.859999999999994102e+01 6.000000000000000711e+01
1.864999999999994174e+01 6.000000000000000711e+01
1.869999999999993889e+01 6.000000000000000711e+01
1.874999999999993960e+01 6.000000000000000711e+01
1.879999999999994031e+01 6.000000000000000711e+01
1.884999999999994102e+01 6.000000000000000711e+01
1.889999999999994174e+01 6.000000000000000711e+01
1.894999999999993889e+01 6.000000000000000711e+01
1.899999999999993960e+01 6.000000000000000711e+01
1.904999999999994031e+01 6.000000000000000711e+01
1.909999999999993747e+01 6.000000000000000711e+01
1.914999999999993818e+01 6.000000000000000711e+01
1.919999999999993889e+01 6.000000000000000711e+01
1.924999999999993960e+01 6.000000000000000711e+01
1.929999999999994031e+01 6.000000000000000711e+01
1.934999999999993747e+01 6.000000000000000711e+01
1.939999999999993818e+01 6.000000000000000711e+01
1.944999999999993889e+01 6.000000000000000711e+01
1.949999999999993605e+01 6.000000000000000711e+01
1.954999999999993676e+01 6.000000000000000711e+01
1.959999999999993747e+01 6.000000000000000711e+01
1.964999999999993818e+01 6.000000000000000711e+01
1.969999999999993889e+01 6.000000000000000711e+01
1.974999999999993605e+01 6.000000000000000711e+01
1.979999999999993676e+01 6.000000000000000711e+01
1.984999999999993747e+01 6.000000000000000711e+01
1.989999999999993463e+01 6.000000000000000711e+01
1.994999999999993534e+01 6.000000000000000711e+01


==> plotdata/E_B.txt <==
2.000000000000000000e+00 7.500000000000000000e+01
2.049999999999999822e+00 7.500000000000000000e+01
2.099999999999999645e+00 7.500000000000000000e+01
2.149999999999999467e+00 7.500000000000000000e+01
2.199999999999999289e+00 7.500000000000000000e+01
2.249999999999999112e+00 7.500000000000000000e+01
2.299999999999998934e+00 7.500000000000000000e+01
2.349999999999998757e+00 7.500000000000000000e+01
2.399999999999998579e+00 7.500000000000000000e+01
2.449999999999998401e+00 7.500000000000000000e+01
2.499999999999998224e+00 7.500000000000000000e+01
2.549999999999998046e+00 7.500000000000000000e+01
2.599999999999997868e+00 7.500000000000000000e+01
2.649999999999997691e+00 7.500000000000000000e+01
2.699999999999997513e+00 7.500000000000000000e+01
2.749999999999997335e+00 7.500000000000000000e+01
2.799999999999997158e+00 7.500000000000000000e+01
2.849999999999996980e+00 7.500000000000000000e+01
2.899999999999996803e+00 7.500000000000000000e+01
2.949999999999996625e+00 7.500000000000000000e+01
2.999999999999996447e+00 7.500000000000000000e+01
3.049999999999996270e+00 7.500000000000000000e+01
3.099999999999996092e+00 7.500000000000000000e+01
3.149999999999995914e+00 7.500000000000000000e+01
3.199999999999995737e+00 7.500000000000000000e+01
3.249999999999995559e+00 7.500000000000000000e+01
3.299999999999995381e+00 7.500000000000000000e+01
3.349999999999995204e+00 7.500000000000000000e+01
3.399999999999995026e+00 7.500000000000000000e+01
3.449999999999994849e+00 7.500000000000000000e+01
3.499999999999994671e+00 7.500000000000000000e+01
3.549999999999994493e+00 7.500000000000000000e+01
3.599999999999994316e+00 7.500000000000000000e+01
3.649999999999994138e+00 7.500000000000000000e+01
3.699999999999993960e+00 7.500000000000000000e+01
3.749999999999993783e+00 7.500000000000000000e+01
3.799999999999993605e+00 7.500000000000000000e+01
3.849999999999993427e+00 7.500000000000000000e+01
3.899999999999993250e+00 7.500000000000000000e+01
3.949999999999993072e+00 7.500000000000000000e+01
3.999999999999992895e+00 7.500000000000000000e+01
4.049999999999992717e+00 7.500000000000000000e+01
4.099999999999992539e+00 7.500000000000000000e+01
4.149999999999992362e+00 7.500000000000000000e+01
4.199999999999992184e+00 7.500000000000000000e+01
4.249999999999992006e+00 7.500000000000000000e+01
4.299999999999991829e+00 7.500000000000000000e+01
4.349999999999991651e+00 7.500000000000000000e+01
4.399999999999991473e+00 7.500000000000000000e+01
4.449999999999991296e+00 7.500000000000000000e+01
4.499999999999991118e+00 7.500000000000000000e+01
4.549999999999990941e+00 7.500000000000000000e+01
4.599999999999990763e+00 7.500000000000000000e+01
4.649999999999990585e+00 7.500000000000000000e+01
4.699999999999990408e+00 7.500000000000000000e+01
4.749999999999990230e+00 7.500000000000000000e+01
4.799999999999990052e+00 7.500000000000000000e+01
4.849999999999989875e+00 7.500000000000000000e+01
4.899999999999989697e+00 7.500000000000000000e+01
4.949999999999989519e+00 7.500000000000000000e+01
4.999999999999989342e+00 7.500000000000000000e+01
5.049999999999989164e+00 7.500000000000000000e+01
5.099999999999988987e+00 7.500000000000000000e+01
5.149999999999988809e+00 7.500000000000000000e+01
5.199999999999988631e+00 7.500000000000000000e+01
5.249999999999988454e+00 7.500000000000000000e+01
5.299999999999988276e+00 7.500000000000000000e+01
5.349999999999988098e+00 7.500000000000000000e+01
5.399999999999987921e+00 7.500000000000000000e+01
5.449999999999987743e+00 7.500000000000000000e+01
5.499999999999987566e+00 7.500000000000000000e+01
5.549999999999987388e+00 7.500000000000000000e+01
5.599999999999987210e+00 7.500000000000000000e+01
5.649999999999987033e+00 7.500000000000000000e+01
5.699999999999986855e+00 7.500000000000000000e+01
5.749999999999986677e+00 7.500000000000000000e+01
5.799999999999986500e+00 7.500000000000000000e+01
5.849999999999986322e+00 7.500000000000000000e+01
5.899999999999986144e+00 7.500000000000000000e+01
5.949999999999985967e+00 7.500000000000000000e+01
5.999999999999985789e+00 7.500000000000000000e+01
6.049999999999985612e+00 6.187500000000000000e+01
6.099999999999985434e+00 6.187500000000000000e+01
6.149999999999985256e+00 6.187500000000000000e+01
6.199999999999985079e+00 6.187500000000000000e+01
6.249999999999984901e+00 6.187500000000000000e+01
6.299999999999984723e+00 6.187500000000000000e+01
6.349999999999984546e+00 6.187500000000000000e+01
6.399999999999984368e+00 6.187500000000000000e+01
6.449999999999984190e+00 6.187500000000000000e+01
6.499999999999984013e+00 6.187500000000000000e+01
6.549999999999983835e+00 6.187500000000000000e+01
6.599999999999983658e+00 6.187500000000000000e+01
6.649999999999983480e+00 6.187500000000000000e+01
6.699999999999983302e+00 6.187500000000000000e+01
6.749999999999983125e+00 6.187500000000000000e+01
6.799999999999982947e+00 6.187500000000000000e+01
6.849999999999982769e+00 6.187500000000000000e+01
6.899999999999982592e+00 6.187500000000000000e+01
6.949999999999982414e+00 6.187500000000000000e+01
6.999999999999982236e+00 6.187500000000000000e+01
7.049999999999982059e+00 6.187500000000000000e+01
7.099999999999981881e+00 6.187500000000000000e+01
7.149999999999981704e+00 6.187500000000000000e+01
7.199999999999981526e+00 6.187500000000000000e+01
7.249999999999981348e+00 6.187500000000000000e+01
7.299999999999981171e+00 6.187500000000000000e+01
7.349999999999980993e+00 6.187500000000000000e+01
7.399999999999980815e+00 6.187500000000000000e+01
7.449999999999980638e+00 6.187500000000000000e+01
7.499999999999980460e+00 6.187500000000000000e+01
7.549999999999980282e+00 6.187500000000000000e+01
7.599999999999980105e+00 6.187500000000000000e+01
7.649999999999979927e+00 6.187500000000000000e+01
7.699999999999979750e+00 6.187500000000000000e+01
7.749999999999979572e+00 6.187500000000000000e+01
7.799999999999979394e+00 6.187500000000000000e+01
7.849999999999979217e+00 6.187500000000000000e+01
7.899999999999979039e+00 6.187500000000000000e+01
7.949999999999978861e+00 6.187500000000000000e+01
7.999999999999978684e+00 6.187500000000000000e+01
8.049999999999979394e+00 6.187500000000000000e+01
8.099999999999978328e+00 6.187500000000000000e+01
8.149999999999977263e+00 6.187500000000000000e+01
8.199999999999977973e+00 6.187500000000000000e+01
8.249999999999978684e+00 6.187500000000000000e+01
8.299999999999977618e+00 6.187500000000000000e+01
8.349999999999976552e+00 6.187500000000000000e+01
8.399999999999977263e+00 6.187500000000000000e+01
8.449999999999977973e+00 6.187500000000000000e+01
8.499999999999976907e+00 6.187500000000000000e+01
8.549999999999975842e+00 6.187500000000000000e+01
8.599999999999976552e+00 6.187500000000000000e+01
8.649999999999977263e+00 6.187500000000000000e+01
8.699999999999976197e+00 6.187500000000000000e+01
8.749999999999975131e+00 6.187500000000000000e+01
8.799999999999975842e+00 6.187500000000000000e+01
8.849999999999976552e+00 6.187500000000000000e+01
8.899999999999975486e+00 6.187500000000000000e+01
8.949999999999974420e+00 6.187500000000000000e+01
8.999999999999975131e+00 6.187500000000000000e+01
9.049999999999975842e+00 6.187500000000000000e+01
9.099999999999974776e+00 6.187500000000000000e+01
9.149999999999973710e+00 6.187500000000000000e+01
9.199999999999974420e+00 6.187500000000000000e+01
9.249999999999975131e+00 6.187500000000000000e+01
9.299999999999974065e+00 6.187500000000000000e+01
9.349999999999972999e+00 6.187500000000000000e+01
9.399999999999973710e+00 6.187500000000000000e+01
9.449999999999974420e+00 6.187500000000000000e+01
9.499999999999973355e+00 6.187500000000000000e+01
9.549999999999972289e+00 6.187500000000000000e+01
9.599999999999972999e+00 6.187500000000000000e+01
9.649999999999973710e+00 6.187500000000000000e+01
9.699999999999972644e+00 6.187500000000000000e+01
9.749999999999971578e+00 6.187500000000000000e+01
9.799999999999972289e+00 6.187500000000000000e+01
9.849999999999972999e+00 6.187500000000000000e+01
9.899999999999971934e+00 6.187500000000000000e+01
9.949999999999970868e+00 6.187500000000000000e+01
9.999999999999971578e+00 6.187500000000000000e+01
1.004999999999997229e+01 6.187500000000000000e+01
1.009999999999997122e+01 6.187500000000000000e+01
1.014999999999997016e+01 6.187500000000000000e+01
1.019999999999997087e+01 6.187500000000000000e+01
1.024999999999997158e+01 6.187500000000000000e+01
1.029999999999997051e+01 6.187500000000000000e+01
1.034999999999996945e+01 6.187500000000000000e+01
1.039999999999997016e+01 6.187500000000000000e+01
1.044999999999997087e+01 6.187500000000000000e+01
1.049999999999996980e+01 6.187500000000000000e+01
1.054999999999996874e+01 6.187500000000000000e+01
1.059999999999996945e+01 6.187500000000000000e+01
1.064999999999997016e+01 6.187500000000000000e+01
1.069999999999996909e+01 6.187500000000000000e+01
1.074999999999996803e+01 6.187500000000000000e+01
1.079999999999996874e+01 6.187500000000000000e+01
1.084999999999996945e+01 6.187500000000000000e+01
1.089999999999996838e+01 6.187500000000000000e+01
1.094999999999996732e+01 6.187500000000000000e+01
1.099999999999996803e+01 6.187500000000000000e+01
1.104999999999996874e+01 6.187500000000000000e+01
1.109999999999996767e+01 6.187500000000000000e+01
1.114999999999996660e+01 6.187500000000000000e+01
1.119999999999996732e+01 6.187500000000000000e+01
1.124999999999996803e+01 6.187500000000000000e+01
1.129999999999996696e+01 6.187500000000000000e+01
1.134999999999996589e+01 6.187500000000000000e+01
1.139999999999996660e+01 6.187500000000000000e+01
1.144999999999996732e+01 6.187500000000000000e+01
1.149999999999996625e+01 6.187500000000000000e+01
1.154999999999996518e+01 6.187500000000000000e+01
1.159999999999996589e+01 6.187500000000000000e+01
1.164999999999996660e+01 6.187500000000000000e+01
1.169999999999996554e+01 6.187500000000000000e+01
1.174999999999996447e+01 6.187500000000000000e+01
1.179999999999996518e+01 6.187500000000000000e+01
1.184999999999996589e+01 6.187500000000000000e+01
1.189999999999996483e+01 6.187500000000000000e+01
1.194999999999996376e+01 6.187500000000000000e+01
1.199999999999996447e+01 6.187500000000000000e+01
1.204999999999996518e+01 6.187500000000000000e+01
1.209999999999996412e+01 6.187500000000000000e+01
1.214999999999996305e+01 6.187500000000000000e+01
1.219999999999996376e+01 6.187500000000000000e+01
1.224999999999996447e+01 6.187500000000000000e+01
1.229999999999996341e+01 6.187500000000000000e+01
1.234999999999996234e+01 6.187500000000000000e+01
1.239999999999996305e+01 6.187500000000000000e+01
1.244999999999996376e+01 6.187500000000000000e+01
1.249999999999996270e+01 6.187500000000000000e+01
1.254999999999996163e+01 6.187500000000000000e+01
1.259999999999996234e+01 6.187500000000000000e+01
1.264999999999996305e+01 6.187500000000000000e+01
1.269999999999996199e+01 6.187500000000000000e+01
1.274999999999996092e+01 6.187500000000000000e+01
1.279999999999996163e+01 6.187500000000000000e+01
1.284999999999996234e+01 6.187500000000000000e+01
1.289999999999996128e+01 6.187500000000000000e+01
1.294999999999996021e+01 6.187500000000000000e+01
1.299999999999996092e+01 6.187500000000000000e+01
1.304999999999996163e+01 6.187500000000000000e+01
1.309999999999996056e+01 6.187500000000000000e+01
1.314999999999995950e+01 6.187500000000000000e+01
1.319999999999996021e+01 6.187500000000000000e+01
1.324999999999996092e+01 6.187500000000000000e+01
1.329999999999995985e+01 6.187500000000000000e+01
1.334999999999995879e+01 6.187500000000000000e+01
1.339999999999995950e+01 6.187500000000000000e+01
1.344999999999996021e+01 6.187500000000000000e+01
1.349999999999995914e+01 6.187500000000000000e+01
1.354999999999995808e+01 6.187500000000000000e+01
1.359999999999995879e+01 6.187500000000000000e+01
1.364999999999995950e+01 6.187500000000000000e+01
1.369999999999995843e+01 6.187500000000000000e+01
1.374999999999995737e+01 6.187500000000000000e+01
1.379999999999995808e+01 6.187500000000000000e+01
1.384999999999995879e+01 6.187500000000000000e+01
1.389999999999995772e+01 6.187500000000000000e+01
1.394999999999995666e+01 6.187500000000000000e+01
1.399999999999995737e+01 6.187500000000000000e+01
1.404999999999995808e+01 6.187500000000000000e+01
1.409999999999995701e+01 6.187500000000000000e+01
1.414999999999995595e+01 6.187500000000000000e+01
1.419999999999995666e+01 6.187500000000000000e+01
1.424999999999995737e+01 6.187500000000000000e+01
1.429999999999995630e+01 6.187500000000000000e+01
1.434999999999995524e+01 6.187500000000000000e+01
1.439999999999995595e+01 6.187500000000000000e+01
1.444999999999995666e+01 6.187500000000000000e+01
1.449999999999995559e+01 6.187500000000000000e+01
1.454999999999995453e+01 6.187500000000000000e+01
1.459999999999995524e+01 6.187500000000000000e+01
1.464999999999995595e+01 6.187500000000000000e+01
1.469999999999995488e+01 6.187500000000000000e+01
1.474999999999995381e+01 6.187500000000000000e+01
1.479999999999995453e+01 6.187500000000000000e+01
1.484999999999995524e+01 6.187500000000000000e+01
1.489999999999995417e+01 6.187500000000000000e+01
1.494999999999995310e+01 6.187500000000000000e+01
1.499999999999995381e+01 6.187500000000000000e+01
1.504999999999995453e+01 6.187500000000000000e+01
1.509999999999995346e+01 6.187500000000000000e+01
1.514999999999995239e+01 6.187500000000000000e+01
1.519999999999995310e+01 6.187500000000000000e+01
1.524999999999995381e+01 6.187500000000000000e+01
1.529999999999995275e+01 6.187500000000000000e+01
1.534999999999995168e+01 6.187500000000000000e+01
1.539999999999995239e+01 6.187500000000000000e+01
1.544999999999995310e+01 6.187500000000000000e+01
1.549999999999995204e+01 6.187500000000000000e+01
1.554999999999995097e+01 6.187500000000000000e+01
1.559999999999995168e+01 6.187500000000000000e+01
1.564999999999995239e+01 6.187500000000000000e+01
1.569999999999995133e+01 6.187500000000000000e+01
1.574999999999995026e+01 6.187500000000000000e+01
1.579999999999995097e+01 6.187500000000000000e+01
1.584999999999995168e+01 6.187500000000000000e+01
1.589999999999995062e+01 6.187500000000000000e+01
1.594999999999994955e+01 6.187500000000000000e+01
1.599999999999995026e+01 6.187500000000000000e+01
1.604999999999995097e+01 6.187500000000000000e+01
1.609999999999995168e+01 6.187500000000000000e+01
1.614999999999994884e+01 6.187500000000000000e+01
1.619999999999994955e+01 6.187500000000000000e+01
1.624999999999995026e+01 6.187500000000000000e+01
1.629999999999994742e+01 6.187500000000000000e+01
1.634999999999994813e+01 6.187500000000000000e+01
1.639999999999994884e+01 6.187500000000000000e+01
1.644999999999994955e+01 6.187500000000000000e+01
1.649999999999995026e+01 6.187500000000000000e+01
1.654999999999994742e+01 6.187500000000000000e+01
1.659999999999994813e+01 6.187500000000000000e+01
1.664999999999994884e+01 6.187500000000000000e+01
1.669999999999994600e+01 6.187500000000000000e+01
1.674999999999994671e+01 6.187500000000000000e+01
1.679999999999994742e+01 6.187500000000000000e+01
1.684999999999994813e+01 6.000000000000000711e+01
1.689999999999994884e+01 6.000000000000000711e+01
1.694999999999994600e+01 6.000000000000000711e+01
1.699999999999994671e+01 6.000000000000000711e+01
1.704999999999994742e+01 6.000000000000000711e+01
1.709999999999994458e+01 6.000000000000000711e+01
1.714999999999994529e+01 6.000000000000000711e+01
1.719999999999994600e+01 6.000000000000000711e+01
1.724999999999994671e+01 6.000000000000000711e+01
1.729999999999994742e+01 6.000000000000000711e+01
1.734999999999994458e+01 6.000000000000000711e+01
1.739999999999994529e+01 6.000000000000000711e+01
1.744999999999994600e+01 6.000000000000000711e+01
1.749999999999994316e+01 6.000000000000000711e+01
1.754999999999994387e+01 6.000000000000000711e+01
1.759999999999994458e+01 6.000000000000000711e+01
1.764999999999994529e+01 6.000000000000000711e+01
1.769999999999994600e+01 6.000000000000000711e+01
1.774999999999994316e+01 6.000000000000000711e+01
1.779999999999994387e+01 6.000000000000000711e+01
1.784999999999994458e+01 6.000000000000000711e+01
1.789999999999994174e+01 6.000000000000000711e+01
1.794999999999994245e+01 6.000000000000000711e+01
1.799999999999994316e+01 6.000000000000000711e+01
1.804999999999994387e+01 6.000000000000000711e+01
1.809999999999994458e+01 6.000000000000000711e+01
1.814999999999994174e+01 6.000000000000000711e+01
1.819999999999994245e+01 6.000000000000000711e+01
1.824999999999994316e+01 6.000000000000000711e+01
1.829999999999994031e+01 6.000000000000000711e+01
1.834999999999994102e+01 6.000000000000000711e+01
1.839999999999994174e+01 6.000000000000000711e+01
1.844999999999994245e+01 6.000000000000000711e+01
1.849999999999994316e+01 6.000000000000000711e+01
1.854999999999994031e+01 6.000000000000000711e+01
1.859999999999994102e+01 6.000000000000000711e+01
1.864999999999994174e+01 6.000000000000000711e+01
1.869999999999993889e+01 6.000000000000000711e+01
1.874999999999993960e+01 6.000000000000000711e+01
1.879999999999994031e+01 6.000000000000000711e+01
1.884999999999994102e+01 6.000000000000000711e+01
1.889999999999994174e+01 6.000000000000000711e+01
1.894999999999993889e+01 6.000000000000000711e+01
1.899999999999993960e+01 6.000000000000000711e+01
1.904999999999994031e+01 6.000000000000000711e+01
1.909999999999993747e+01 6.000000000000000711e+01
1.914999999999993818e+01 6.000000000000000711e+01
1.919999999999993889e+01 6.000000000000000711e+01
1.924999999999993960e+01 6.000000000000000711e+01
1.929999999999994031e+01 6.000000000000000711e+01
1.934999999999993747e+01 6.000000000000000711e+01
1.939999999999993818e+01 6.000000000000000711e+01
1.944999999999993889e+01 6.000000000000000711e+01
1.949999999999993605e+01 6.000000000000000711e+01
1.954999999999993676e+01 6.000000000000000711e+01
1.959999999999993747e+01 6.000000000000000711e+01
1.964999999999993818e+01 6.000000000000000711e+01
1.969999999999993889e+01 6.000000000000000711e+01
1.974999999999993605e+01 6.000000000000000711e+01
1.979999999999993676e+01 6.000000000000000711e+01
1.984999999999993747e+01 6.000000000000000711e+01
1.989999999999993463e+01 6.000000000000000711e+01
1.994999999999993534e+01 6.000000000000000711e+01


==> plotdata/etaA.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032064188e-01 5.000000000000000000e+00
4.008016032064128376e-01 1.600000000000000000e+01
6.012024048096192841e-01 1.900000000000000000e+01
8.016032064128256751e-01 2.100000000000000000e+01
1.002004008016032177e+00 2.700000000000000000e+01
1.202404809619238568e+00 3.100000000000000000e+01
1.402805611222444959e+00 3.200000000000000000e+01
1.603206412825651350e+00 3.700000000000000000e+01
1.803607214428857741e+00 4.000000000000000000e+01
2.004008016032064354e+00 3.700000000000000000e+01
2.204408817635270523e+00 4.400000000000000000e+01
2.404809619238477136e+00 4.400000000000000000e+01
2.605210420841683305e+00 4.900000000000000000e+01
2.805611222444889918e+00 4.700000000000000000e+01
3.006012024048096087e+00 4.900000000000000000e+01
3.206412825651302700e+00 5.000000000000000000e+01
3.406813627254509314e+00 5.900000000000000000e+01
3.607214428857715482e+00 5.900000000000000000e+01
3.807615230460922096e+00 6.200000000000000000e+01
4.008016032064128709e+00 6.300000000000000000e+01
4.208416833667334878e+00 5.800000000000000000e+01
4.408817635270541047e+00 6.100000000000000000e+01
4.609218436873747216e+00 6.300000000000000000e+01
4.809619238476954273e+00 6.100000000000000000e+01
5.010020040080160442e+00 6.300000000000000000e+01
5.210420841683366611e+00 6.300000000000000000e+01
5.410821643286573668e+00 6.200000000000000000e+01
5.611222444889779837e+00 6.800000000000000000e+01
5.811623246492986006e+00 6.500000000000000000e+01
6.012024048096192175e+00 6.100000000000000000e+01
6.212424849699399232e+00 6.200000000000000000e+01
6.412825651302605401e+00 6.300000000000000000e+01
6.613226452905811570e+00 7.100000000000000000e+01
6.813627254509018627e+00 7.300000000000000000e+01
7.014028056112224796e+00 7.300000000000000000e+01
7.214428857715430965e+00 7.000000000000000000e+01
7.414829659318637134e+00 6.500000000000000000e+01
7.615230460921844191e+00 6.200000000000000000e+01
7.815631262525050360e+00 5.900000000000000000e+01
8.016032064128257417e+00 6.000000000000000000e+01
8.216432865731462698e+00 6.000000000000000000e+01
8.416833667334669755e+00 5.900000000000000000e+01
8.617234468937876812e+00 6.200000000000000000e+01
8.817635270541082093e+00 6.300000000000000000e+01
9.018036072144289150e+00 6.100000000000000000e+01
9.218436873747494431e+00 6.300000000000000000e+01
9.418837675350701488e+00 6.400000000000000000e+01
9.619238476953908545e+00 6.400000000000000000e+01
9.819639278557113826e+00 6.300000000000000000e+01
1.002004008016032088e+01 6.300000000000000000e+01
1.022044088176352794e+01 6.800000000000000000e+01
1.042084168336673322e+01 6.700000000000000000e+01
1.062124248496994028e+01 6.400000000000000000e+01
1.082164328657314734e+01 6.300000000000000000e+01
1.102204408817635262e+01 5.800000000000000000e+01
1.122244488977955967e+01 5.800000000000000000e+01
1.142284569138276673e+01 5.500000000000000000e+01
1.162324649298597201e+01 5.600000000000000000e+01
1.182364729458917907e+01 5.500000000000000000e+01
1.202404809619238435e+01 5.400000000000000000e+01
1.222444889779559141e+01 5.800000000000000000e+01
1.242484969939879846e+01 5.700000000000000000e+01
1.262525050100200374e+01 5.900000000000000000e+01
1.282565130260521080e+01 5.700000000000000000e+01
1.302605210420841786e+01 5.400000000000000000e+01
1.322645290581162314e+01 6.200000000000000000e+01
1.342685370741483020e+01 6.600000000000000000e+01
1.362725450901803725e+01 5.900000000000000000e+01
1.382765531062124253e+01 5.700000000000000000e+01
1.402805611222444959e+01 5.700000000000000000e+01
1.422845691382765487e+01 6.000000000000000000e+01
1.442885771543086193e+01 6.500000000000000000e+01
1.462925851703406899e+01 6.200000000000000000e+01
1.482965931863727427e+01 6.200000000000000000e+01
1.503006012024048133e+01 6.000000000000000000e+01
1.523046092184368838e+01 5.700000000000000000e+01
1.543086172344689366e+01 5.400000000000000000e+01
1.563126252505010072e+01 5.300000000000000000e+01
1.583166332665330778e+01 5.500000000000000000e+01
1.603206412825651483e+01 5.900000000000000000e+01
1.623246492985972012e+01 5.800000000000000000e+01
1.643286573146292540e+01 5.700000000000000000e+01
1.663326653306613423e+01 6.100000000000000000e+01
1.683366733466933951e+01 6.100000000000000000e+01
1.703406813627254479e+01 6.000000000000000000e+01
1.723446893787575362e+01 6.200000000000000000e+01
1.743486973947895891e+01 7.000000000000000000e+01
1.763527054108216419e+01 7.100000000000000000e+01
1.783567134268537302e+01 7.000000000000000000e+01
1.803607214428857830e+01 6.600000000000000000e+01
1.823647294589178358e+01 6.900000000000000000e+01
1.843687374749498886e+01 6.700000000000000000e+01
1.863727454909819770e+01 6.500000000000000000e+01
1.883767535070140298e+01 6.500000000000000000e+01
1.903807615230460826e+01 6.400000000000000000e+01
1.923847695390781709e+01 6.100000000000000000e+01
1.943887775551102237e+01 6.100000000000000000e+01
1.963927855711422765e+01 6.200000000000000000e+01
1.983967935871743649e+01 5.700000000000000000e+01
2.004008016032064177e+01 5.500000000000000000e+01
2.024048096192384705e+01 5.900000000000000000e+01
2.044088176352705588e+01 5.800000000000000000e+01
2.064128256513026116e+01 6.200000000000000000e+01
2.084168336673346644e+01 6.500000000000000000e+01
2.104208416833667528e+01 6.900000000000000000e+01
2.124248496993988056e+01 7.200000000000000000e+01
2.144288577154308584e+01 7.800000000000000000e+01
2.164328657314629467e+01 7.800000000000000000e+01
2.184368737474949995e+01 7.900000000000000000e+01
2.204408817635270523e+01 7.400000000000000000e+01
2.224448897795591407e+01 7.400000000000000000e+01
2.244488977955911935e+01 6.800000000000000000e+01
2.264529058116232463e+01 6.700000000000000000e+01
2.284569138276553346e+01 6.200000000000000000e+01
2.304609218436873874e+01 6.400000000000000000e+01
2.324649298597194402e+01 6.300000000000000000e+01
2.344689378757514930e+01 6.100000000000000000e+01
2.364729458917835814e+01 5.300000000000000000e+01
2.384769539078156342e+01 4.400000000000000000e+01
2.404809619238476870e+01 4.700000000000000000e+01
2.424849699398797753e+01 4.900000000000000000e+01
2.444889779559118281e+01 5.000000000000000000e+01
2.464929859719438809e+01 4.900000000000000000e+01
2.484969939879759693e+01 5.100000000000000000e+01
2.505010020040080221e+01 4.700000000000000000e+01
2.525050100200400749e+01 4.800000000000000000e+01
2.545090180360721632e+01 5.200000000000000000e+01
2.565130260521042160e+01 5.200000000000000000e+01
2.585170340681362688e+01 5.000000000000000000e+01
2.605210420841683572e+01 5.100000000000000000e+01
2.625250501002004100e+01 4.800000000000000000e+01
2.645290581162324628e+01 4.800000000000000000e+01
2.665330661322645511e+01 5.300000000000000000e+01
2.685370741482966039e+01 5.200000000000000000e+01
2.705410821643286567e+01 4.800000000000000000e+01
2.725450901803607451e+01 5.000000000000000000e+01
2.745490981963927979e+01 5.300000000000000000e+01
2.765531062124248507e+01 5.600000000000000000e+01
2.785571142284569390e+01 5.800000000000000000e+01
2.805611222444889918e+01 6.100000000000000000e+01
2.825651302605210446e+01 5.600000000000000000e+01
2.845691382765530975e+01 6.000000000000000000e+01
2.865731462925851858e+01 5.900000000000000000e+01
2.885771543086172386e+01 5.900000000000000000e+01
2.905811623246492914e+01 5.500000000000000000e+01
2.925851703406813797e+01 4.900000000000000000e+01
2.945891783567134325e+01 4.800000000000000000e+01
2.965931863727454854e+01 4.600000000000000000e+01
2.985971943887775737e+01 5.000000000000000000e+01
3.006012024048096265e+01 4.400000000000000000e+01
3.026052104208416793e+01 4.500000000000000000e+01
3.046092184368737676e+01 5.000000000000000000e+01
3.066132264529058205e+01 5.100000000000000000e+01
3.086172344689378733e+01 5.600000000000000000e+01
3.106212424849699616e+01 5.600000000000000000e+01
3.126252505010020144e+01 5.900000000000000000e+01
3.146292585170340672e+01 6.300000000000000000e+01
3.166332665330661555e+01 6.200000000000000000e+01
3.186372745490982084e+01 6.900000000000000000e+01
3.206412825651302967e+01 7.700000000000000000e+01
3.226452905811623140e+01 7.100000000000000000e+01
3.246492985971944023e+01 7.100000000000000000e+01
3.266533066132264906e+01 6.700000000000000000e+01
3.286573146292585079e+01 6.900000000000000000e+01
3.306613226452905963e+01 6.800000000000000000e+01
3.326653306613226846e+01 7.100000000000000000e+01
3.346693386773547019e+01 7.400000000000000000e+01
3.366733466933867902e+01 7.200000000000000000e+01
3.386773547094188785e+01 7.100000000000000000e+01
3.406813627254508958e+01 6.900000000000000000e+01
3.426853707414829842e+01 6.900000000000000000e+01
3.446893787575150725e+01 6.400000000000000000e+01
3.466933867735470898e+01 6.500000000000000000e+01
3.486973947895791781e+01 7.000000000000000000e+01
3.507014028056112664e+01 6.600000000000000000e+01
3.527054108216432837e+01 6.200000000000000000e+01
3.547094188376753721e+01 6.300000000000000000e+01
3.567134268537074604e+01 6.800000000000000000e+01
3.587174348697394777e+01 6.800000000000000000e+01
3.607214428857715660e+01 6.500000000000000000e+01
3.627254509018035833e+01 6.500000000000000000e+01
3.647294589178356716e+01 6.700000000000000000e+01
3.667334669338677600e+01 7.000000000000000000e+01
3.687374749498997772e+01 7.500000000000000000e+01
3.707414829659318656e+01 7.200000000000000000e+01
3.727454909819639539e+01 7.000000000000000000e+01
3.747494989979959712e+01 6.800000000000000000e+01
3.767535070140280595e+01 7.700000000000000000e+01
3.787575150300601479e+01 8.000000000000000000e+01
3.807615230460921651e+01 7.500000000000000000e+01
3.827655310621242535e+01 7.300000000000000000e+01
3.847695390781563418e+01 7.100000000000000000e+01
3.867735470941883591e+01 6.700000000000000000e+01
3.887775551102204474e+01 6.900000000000000000e+01
3.907815631262525358e+01 7.000000000000000000e+01
3.927855711422845530e+01 7.000000000000000000e+01
3.947895791583166414e+01 7.000000000000000000e+01
3.967935871743487297e+01 7.200000000000000000e+01
3.987975951903807470e+01 7.700000000000000000e+01
4.008016032064128353e+01 8.100000000000000000e+01
4.028056112224449237e+01 7.700000000000000000e+01
4.048096192384769410e+01 6.800000000000000000e+01
4.068136272545090293e+01 6.900000000000000000e+01
4.088176352705411176e+01 6.300000000000000000e+01
4.108216432865731349e+01 6.400000000000000000e+01
4.128256513026052232e+01 6.300000000000000000e+01
4.148296593186373116e+01 6.500000000000000000e+01
4.168336673346693289e+01 6.200000000000000000e+01
4.188376753507014172e+01 5.800000000000000000e+01
4.208416833667335055e+01 6.000000000000000000e+01
4.228456913827655228e+01 5.800000000000000000e+01
4.248496993987976111e+01 6.000000000000000000e+01
4.268537074148296995e+01 6.300000000000000000e+01
4.288577154308617168e+01 6.000000000000000000e+01
4.308617234468938051e+01 6.100000000000000000e+01
4.328657314629258934e+01 6.400000000000000000e+01
4.348697394789579107e+01 6.900000000000000000e+01
4.368737474949899990e+01 7.100000000000000000e+01
4.388777555110220874e+01 7.300000000000000000e+01
4.408817635270541047e+01 7.800000000000000000e+01
4.428857715430861930e+01 8.000000000000000000e+01
4.448897795591182813e+01 7.700000000000000000e+01
4.468937875751502986e+01 7.400000000000000000e+01
4.488977955911823869e+01 7.600000000000000000e+01
4.509018036072144753e+01 8.000000000000000000e+01
4.529058116232464926e+01 8.100000000000000000e+01
4.549098196392785809e+01 8.000000000000000000e+01
4.569138276553106692e+01 7.100000000000000000e+01
4.589178356713426865e+01 6.900000000000000000e+01
4.609218436873747748e+01 6.800000000000000000e+01
4.629258517034067921e+01 6.800000000000000000e+01
4.649298597194388805e+01 6.700000000000000000e+01
4.669338677354709688e+01 6.700000000000000000e+01
4.689378757515029861e+01 6.900000000000000000e+01
4.709418837675350744e+01 6.400000000000000000e+01
4.729458917835671627e+01 6.800000000000000000e+01
4.749498997995991800e+01 6.700000000000000000e+01
4.769539078156312684e+01 6.800000000000000000e+01
4.789579158316633567e+01 7.000000000000000000e+01
4.809619238476953740e+01 7.100000000000000000e+01
4.829659318637274623e+01 7.300000000000000000e+01
4.849699398797595506e+01 6.800000000000000000e+01
4.869739478957915679e+01 6.600000000000000000e+01
4.889779559118236563e+01 7.000000000000000000e+01
4.909819639278557446e+01 6.800000000000000000e+01
4.929859719438877619e+01 7.200000000000000000e+01
4.949899799599198502e+01 7.100000000000000000e+01
4.969939879759519386e+01 6.600000000000000000e+01
4.989979959919839558e+01 7.200000000000000000e+01
5.010020040080160442e+01 7.400000000000000000e+01
5.030060120240481325e+01 8.000000000000000000e+01
5.050100200400801498e+01 7.800000000000000000e+01
5.070140280561122381e+01 8.300000000000000000e+01
5.090180360721443265e+01 8.500000000000000000e+01
5.110220440881763437e+01 7.900000000000000000e+01
5.130260521042084321e+01 8.400000000000000000e+01
5.150300601202405204e+01 8.200000000000000000e+01
5.170340681362725377e+01 7.800000000000000000e+01
5.190380761523046260e+01 7.300000000000000000e+01
5.210420841683367144e+01 6.900000000000000000e+01
5.230460921843687316e+01 6.900000000000000000e+01
5.250501002004008200e+01 7.000000000000000000e+01
5.270541082164329083e+01 6.800000000000000000e+01
5.290581162324649256e+01 7.000000000000000000e+01
5.310621242484970139e+01 7.300000000000000000e+01
5.330661322645291023e+01 6.900000000000000000e+01
5.350701402805611195e+01 7.200000000000000000e+01
5.370741482965932079e+01 7.700000000000000000e+01
5.390781563126252962e+01 7.600000000000000000e+01
5.410821643286573135e+01 8.000000000000000000e+01
5.430861723446894018e+01 8.000000000000000000e+01
5.450901803607214902e+01 8.000000000000000000e+01
5.470941883767535074e+01 8.300000000000000000e+01
5.490981963927855958e+01 8.300000000000000000e+01
5.511022044088176841e+01 8.400000000000000000e+01
5.531062124248497014e+01 8.500000000000000000e+01
5.551102204408817897e+01 8.200000000000000000e+01
5.571142284569138781e+01 9.100000000000000000e+01
5.591182364729458953e+01 8.800000000000000000e+01
5.611222444889779837e+01 8.600000000000000000e+01
5.631262525050100720e+01 8.000000000000000000e+01
5.651302605210420893e+01 8.200000000000000000e+01
5.671342685370741776e+01 7.900000000000000000e+01
5.691382765531061949e+01 8.100000000000000000e+01
5.711422845691382832e+01 7.600000000000000000e+01
5.731462925851703716e+01 6.900000000000000000e+01
5.751503006012023889e+01 6.200000000000000000e+01
5.771543086172344772e+01 6.900000000000000000e+01
5.791583166332665655e+01 7.200000000000000000e+01
5.811623246492985828e+01 7.900000000000000000e+01
5.831663326653306711e+01 7.500000000000000000e+01
5.851703406813627595e+01 7.200000000000000000e+01
5.871743486973947768e+01 7.300000000000000000e+01
5.891783567134268651e+01 7.300000000000000000e+01
5.911823647294589534e+01 7.100000000000000000e+01
5.931863727454909707e+01 7.600000000000000000e+01
5.951903807615230590e+01 7.400000000000000000e+01
5.971943887775551474e+01 6.800000000000000000e+01
5.991983967935871647e+01 6.100000000000000000e+01
6.012024048096192530e+01 5.600000000000000000e+01
6.032064128256513413e+01 6.300000000000000000e+01
6.052104208416833586e+01 5.200000000000000000e+01
6.072144288577154470e+01 5.900000000000000000e+01
6.092184368737475353e+01 5.800000000000000000e+01
6.112224448897795526e+01 6.100000000000000000e+01
6.132264529058116409e+01 6.100000000000000000e+01
6.152304609218437292e+01 6.600000000000000000e+01
6.172344689378757465e+01 6.800000000000000000e+01
6.192384769539078349e+01 6.900000000000000000e+01
6.212424849699399232e+01 7.000000000000000000e+01
6.232464929859719405e+01 6.700000000000000000e+01
6.252505010020040288e+01 7.100000000000000000e+01
6.272545090180361171e+01 7.300000000000000000e+01
6.292585170340681344e+01 7.600000000000000000e+01
6.312625250501002228e+01 7.500000000000000000e+01
6.332665330661323111e+01 7.500000000000000000e+01
6.352705410821643284e+01 7.200000000000000000e+01
6.372745490981964167e+01 7.100000000000000000e+01
6.392785571142285050e+01 7.000000000000000000e+01
6.412825651302605934e+01 6.800000000000000000e+01
6.432865731462925396e+01 6.100000000000000000e+01
6.452905811623246279e+01 5.800000000000000000e+01
6.472945891783567163e+01 5.400000000000000000e+01
6.492985971943888046e+01 4.800000000000000000e+01
6.513026052104208929e+01 5.100000000000000000e+01
6.533066132264529813e+01 4.700000000000000000e+01
6.553106212424849275e+01 5.100000000000000000e+01
6.573146292585170158e+01 5.000000000000000000e+01
6.593186372745491042e+01 5.700000000000000000e+01
6.613226452905811925e+01 6.000000000000000000e+01
6.633266533066132808e+01 6.300000000000000000e+01
6.653306613226453692e+01 6.700000000000000000e+01
6.673346693386773154e+01 6.400000000000000000e+01
6.693386773547094037e+01 6.000000000000000000e+01
6.713426853707414921e+01 6.400000000000000000e+01
6.733466933867735804e+01 6.300000000000000000e+01
6.753507014028056687e+01 6.300000000000000000e+01
6.773547094188377571e+01 6.300000000000000000e+01
6.793587174348697033e+01 6.600000000000000000e+01
6.813627254509017916e+01 6.400000000000000000e+01
6.833667334669338800e+01 6.800000000000000000e+01
6.853707414829659683e+01 6.900000000000000000e+01
6.873747494989980567e+01 7.000000000000000000e+01
6.893787575150301450e+01 7.100000000000000000e+01
6.913827655310620912e+01 7.100000000000000000e+01
6.933867735470941795e+01 7.000000000000000000e+01
6.953907815631262679e+01 6.300000000000000000e+01
6.973947895791583562e+01 6.500000000000000000e+01
6.993987975951904446e+01 6.500000000000000000e+01
7.014028056112225329e+01 6.700000000000000000e+01
7.034068136272544791e+01 6.900000000000000000e+01
7.054108216432865675e+01 7.300000000000000000e+01
7.074148296593186558e+01 7.300000000000000000e+01
7.094188376753507441e+01 7.600000000000000000e+01
7.114228456913828325e+01 8.300000000000000000e+01
7.134268537074149208e+01 8.100000000000000000e+01
7.154308617234468670e+01 7.700000000000000000e+01
7.174348697394789554e+01 7.400000000000000000e+01
7.194388777555110437e+01 7.500000000000000000e+01
7.214428857715431320e+01 7.300000000000000000e+01
7.234468937875752204e+01 7.800000000000000000e+01
7.254509018036071666e+01 8.400000000000000000e+01
7.274549098196392549e+01 8.600000000000000000e+01
7.294589178356713433e+01 8.500000000000000000e+01
7.314629258517034316e+01 8.700000000000000000e+01
7.334669338677355199e+01 9.100000000000000000e+01
7.354709418837676083e+01 9.300000000000000000e+01
7.374749498997995545e+01 9.500000000000000000e+01
7.394789579158316428e+01 9.700000000000000000e+01
7.414829659318637312e+01 9.300000000000000000e+01
7.434869739478958195e+01 8.600000000000000000e+01
7.454909819639279078e+01 8.500000000000000000e+01
7.474949899799599962e+01 7.900000000000000000e+01
7.494989979959919424e+01 8.000000000000000000e+01
7.515030060120240307e+01 8.000000000000000000e+01
7.535070140280561191e+01 8.000000000000000000e+01
7.555110220440882074e+01 7.800000000000000000e+01
7.575150300601202957e+01 7.600000000000000000e+01
7.595190380761523841e+01 7.000000000000000000e+01
7.615230460921843303e+01 7.400000000000000000e+01
7.635270541082164186e+01 6.500000000000000000e+01
7.655310621242485070e+01 6.300000000000000000e+01
7.675350701402805953e+01 6.300000000000000000e+01
7.695390781563126836e+01 6.300000000000000000e+01
7.715430861723447720e+01 6.100000000000000000e+01
7.735470941883767182e+01 6.200000000000000000e+01
7.755511022044088065e+01 6.600000000000000000e+01
7.775551102204408949e+01 6.800000000000000000e+01
7.795591182364729832e+01 7.200000000000000000e+01
7.815631262525050715e+01 7.400000000000000000e+01
7.835671342685371599e+01 7.200000000000000000e+01
7.855711422845691061e+01 7.400000000000000000e+01
7.875751503006011944e+01 6.800000000000000000e+01
7.895791583166332828e+01 6.800000000000000000e+01
7.915831663326653711e+01 6.500000000000000000e+01
7.935871743486974594e+01 6.100000000000000000e+01
7.955911823647295478e+01 6.100000000000000000e+01
7.975951903807614940e+01 6.100000000000000000e+01
7.995991983967935823e+01 5.800000000000000000e+01
8.016032064128256707e+01 6.000000000000000000e+01
8.036072144288577590e+01 6.600000000000000000e+01
8.056112224448898473e+01 6.600000000000000000e+01
8.076152304609219357e+01 6.800000000000000000e+01
8.096192384769538819e+01 6.700000000000000000e+01
8.116232464929859702e+01 6.800000000000000000e+01
8.136272545090180586e+01 6.500000000000000000e+01
8.156312625250501469e+01 6.700000000000000000e+01
8.176352705410822352e+01 6.500000000000000000e+01
8.196392785571143236e+01 6.000000000000000000e+01
8.216432865731462698e+01 6.100000000000000000e+01
8.236472945891783581e+01 6.000000000000000000e+01
8.256513026052104465e+01 5.600000000000000000e+01
8.276553106212425348e+01 5.800000000000000000e+01
8.296593186372746231e+01 6.100000000000000000e+01
8.316633266533065694e+01 6.200000000000000000e+01
8.336673346693386577e+01 6.500000000000000000e+01
8.356713426853707460e+01 6.200000000000000000e+01
8.376753507014028344e+01 6.500000000000000000e+01
8.396793587174349227e+01 6.300000000000000000e+01
8.416833667334670110e+01 6.100000000000000000e+01
8.436873747494989573e+01 6.100000000000000000e+01
8.456913827655310456e+01 5.900000000000000000e+01
8.476953907815631339e+01 5.800000000000000000e+01
8.496993987975952223e+01 5.500000000000000000e+01
8.517034068136273106e+01 5.400000000000000000e+01
8.537074148296593989e+01 5.800000000000000000e+01
8.557114228456913452e+01 6.700000000000000000e+01
8.577154308617234335e+01 6.800000000000000000e+01
8.597194388777555218e+01 6.500000000000000000e+01
8.617234468937876102e+01 6.100000000000000000e+01
8.637274549098196985e+01 6.300000000000000000e+01
8.657314629258517868e+01 5.800000000000000000e+01
8.677354709418837331e+01 5.800000000000000000e+01
8.697394789579158214e+01 5.800000000000000000e+01
8.717434869739479097e+01 5.800000000000000000e+01
8.737474949899799981e+01 5.500000000000000000e+01
8.757515030060120864e+01 5.600000000000000000e+01
8.777555110220441748e+01 5.800000000000000000e+01
8.797595190380761210e+01 6.200000000000000000e+01
8.817635270541082093e+01 6.800000000000000000e+01
8.837675350701402976e+01 6.200000000000000000e+01
8.857715430861723860e+01 6.400000000000000000e+01
8.877755511022044743e+01 6.300000000000000000e+01
8.897795591182365627e+01 6.000000000000000000e+01
8.917835671342685089e+01 6.200000000000000000e+01
8.937875751503005972e+01 6.100000000000000000e+01
8.957915831663326856e+01 6.400000000000000000e+01
8.977955911823647739e+01 5.900000000000000000e+01
8.997995991983968622e+01 5.800000000000000000e+01
9.018036072144289506e+01 5.500000000000000000e+01
9.038076152304608968e+01 5.200000000000000000e+01
9.058116232464929851e+01 5.400000000000000000e+01
9.078156312625250735e+01 6.000000000000000000e+01
9.098196392785571618e+01 5.600000000000000000e+01
9.118236472945892501e+01 5.500000000000000000e+01
9.138276553106213385e+01 5.800000000000000000e+01
9.158316633266532847e+01 6.100000000000000000e+01
9.178356713426853730e+01 6.800000000000000000e+01
9.198396793587174614e+01 6.800000000000000000e+01
9.218436873747495497e+01 7.000000000000000000e+01
9.238476953907816380e+01 7.000000000000000000e+01
9.258517034068135843e+01 6.800000000000000000e+01
9.278557114228456726e+01 6.800000000000000000e+01
9.298597194388777609e+01 6.400000000000000000e+01
9.318637274549098493e+01 5.700000000000000000e+01
9.338677354709419376e+01 5.200000000000000000e+01
9.358717434869740259e+01 4.900000000000000000e+01
9.378757515030059722e+01 4.600000000000000000e+01
9.398797595190380605e+01 4.700000000000000000e+01
9.418837675350701488e+01 4.800000000000000000e+01
9.438877755511022372e+01 4.800000000000000000e+01
9.458917835671343255e+01 5.500000000000000000e+01
9.478957915831664138e+01 5.400000000000000000e+01
9.498997995991983601e+01 5.500000000000000000e+01
9.519038076152304484e+01 6.100000000000000000e+01
9.539078156312625367e+01 5.600000000000000000e+01
9.559118236472946251e+01 5.600000000000000000e+01
9.579158316633267134e+01 5.200000000000000000e+01
9.599198396793588017e+01 5.500000000000000000e+01
9.619238476953907480e+01 5.400000000000000000e+01
9.639278557114228363e+01 5.800000000000000000e+01
9.659318637274549246e+01 5.900000000000000000e+01
9.679358717434870130e+01 5.900000000000000000e+01
9.699398797595191013e+01 5.600000000000000000e+01
9.719438877755511896e+01 6.200000000000000000e+01
9.739478957915831359e+01 6.200000000000000000e+01
9.759519038076152242e+01 6.700000000000000000e+01
9.779559118236473125e+01 6.500000000000000000e+01
9.799599198396794009e+01 6.800000000000000000e+01
9.819639278557114892e+01 6.600000000000000000e+01
9.839679358717435775e+01 7.300000000000000000e+01
9.859719438877755238e+01 6.700000000000000000e+01
9.879759519038076121e+01 6.800000000000000000e+01
9.899799599198397004e+01 6.300000000000000000e+01
9.919839679358717888e+01 6.200000000000000000e+01
9.939879759519038771e+01 5.900000000000000000e+01
9.959919839679359654e+01 6.200000000000000000e+01
9.979959919839679117e+01 5.400000000000000000e+01
1.000000000000000000e+02 5.400000000000000000e+01


==> plotdata/etaB.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032064188e-01 3.000000000000000000e+00
4.008016032064128376e-01 7.000000000000000000e+00
6.012024048096192841e-01 1.400000000000000000e+01
8.016032064128256751e-01 2.100000000000000000e+01
1.002004008016032177e+00 2.700000000000000000e+01
1.202404809619238568e+00 3.300000000000000000e+01
1.402805611222444959e+00 3.600000000000000000e+01
1.603206412825651350e+00 3.700000000000000000e+01
1.803607214428857741e+00 4.100000000000000000e+01
2.004008016032064354e+00 4.300000000000000000e+01
2.204408817635270523e+00 4.000000000000000000e+01
2.404809619238477136e+00 4.900000000000000000e+01
2.605210420841683305e+00 5.600000000000000000e+01
2.805611222444889918e+00 5.800000000000000000e+01
3.006012024048096087e+00 5.900000000000000000e+01
3.206412825651302700e+00 5.600000000000000000e+01
3.406813627254509314e+00 5.900000000000000000e+01
3.607214428857715482e+00 6.300000000000000000e+01
3.807615230460922096e+00 6.400000000000000000e+01
4.008016032064128709e+00 7.100000000000000000e+01
4.208416833667334878e+00 7.300000000000000000e+01
4.408817635270541047e+00 7.400000000000000000e+01
4.609218436873747216e+00 7.300000000000000000e+01
4.809619238476954273e+00 7.700000000000000000e+01
5.010020040080160442e+00 7.900000000000000000e+01
5.210420841683366611e+00 8.200000000000000000e+01
5.410821643286573668e+00 7.900000000000000000e+01
5.611222444889779837e+00 7.600000000000000000e+01
5.811623246492986006e+00 6.800000000000000000e+01
6.012024048096192175e+00 6.600000000000000000e+01
6.212424849699399232e+00 6.300000000000000000e+01
6.412825651302605401e+00 6.800000000000000000e+01
6.613226452905811570e+00 6.900000000000000000e+01
6.813627254509018627e+00 6.700000000000000000e+01
7.014028056112224796e+00 6.800000000000000000e+01
7.214428857715430965e+00 7.100000000000000000e+01
7.414829659318637134e+00 7.100000000000000000e+01
7.615230460921844191e+00 7.300000000000000000e+01
7.815631262525050360e+00 7.200000000000000000e+01
8.016032064128257417e+00 6.800000000000000000e+01
8.216432865731462698e+00 6.800000000000000000e+01
8.416833667334669755e+00 6.900000000000000000e+01
8.617234468937876812e+00 6.900000000000000000e+01
8.817635270541082093e+00 6.900000000000000000e+01
9.018036072144289150e+00 6.900000000000000000e+01
9.218436873747494431e+00 7.200000000000000000e+01
9.418837675350701488e+00 7.300000000000000000e+01
9.619238476953908545e+00 6.900000000000000000e+01
9.819639278557113826e+00 6.900000000000000000e+01
1.002004008016032088e+01 7.300000000000000000e+01
1.022044088176352794e+01 7.300000000000000000e+01
1.042084168336673322e+01 7.500000000000000000e+01
1.062124248496994028e+01 6.900000000000000000e+01
1.082164328657314734e+01 6.700000000000000000e+01
1.102204408817635262e+01 7.100000000000000000e+01
1.122244488977955967e+01 6.600000000000000000e+01
1.142284569138276673e+01 6.700000000000000000e+01
1.162324649298597201e+01 7.100000000000000000e+01
1.182364729458917907e+01 7.800000000000000000e+01
1.202404809619238435e+01 8.300000000000000000e+01
1.222444889779559141e+01 8.500000000000000000e+01
1.242484969939879846e+01 8.200000000000000000e+01
1.262525050100200374e+01 8.400000000000000000e+01
1.282565130260521080e+01 7.700000000000000000e+01
1.302605210420841786e+01 6.900000000000000000e+01
1.322645290581162314e+01 6.700000000000000000e+01
1.342685370741483020e+01 6.800000000000000000e+01
1.362725450901803725e+01 6.900000000000000000e+01
1.382765531062124253e+01 7.300000000000000000e+01
1.402805611222444959e+01 6.900000000000000000e+01
1.422845691382765487e+01 6.800000000000000000e+01
1.442885771543086193e+01 6.900000000000000000e+01
1.462925851703406899e+01 7.200000000000000000e+01
1.482965931863727427e+01 7.000000000000000000e+01
1.503006012024048133e+01 7.600000000000000000e+01
1.523046092184368838e+01 8.100000000000000000e+01
1.543086172344689366e+01 8.200000000000000000e+01
1.563126252505010072e+01 8.200000000000000000e+01
1.583166332665330778e+01 8.000000000000000000e+01
1.603206412825651483e+01 7.900000000000000000e+01
1.623246492985972012e+01 8.500000000000000000e+01
1.643286573146292540e+01 8.700000000000000000e+01
1.663326653306613423e+01 8.400000000000000000e+01
1.683366733466933951e+01 8.400000000000000000e+01
1.703406813627254479e+01 8.800000000000000000e+01
1.723446893787575362e+01 8.800000000000000000e+01
1.743486973947895891e+01 8.900000000000000000e+01
1.763527054108216419e+01 9.000000000000000000e+01
1.783567134268537302e+01 8.100000000000000000e+01
1.803607214428857830e+01 8.600000000000000000e+01
1.823647294589178358e+01 8.400000000000000000e+01
1.843687374749498886e+01 8.600000000000000000e+01
1.863727454909819770e+01 8.200000000000000000e+01
1.883767535070140298e+01 8.200000000000000000e+01
1.903807615230460826e+01 8.600000000000000000e+01
1.923847695390781709e+01 8.600000000000000000e+01
1.943887775551102237e+01 8.400000000000000000e+01
1.963927855711422765e+01 8.200000000000000000e+01
1.983967935871743649e+01 7.900000000000000000e+01
2.004008016032064177e+01 8.100000000000000000e+01
2.024048096192384705e+01 7.400000000000000000e+01
2.044088176352705588e+01 7.700000000000000000e+01
2.064128256513026116e+01 8.200000000000000000e+01
2.084168336673346644e+01 8.600000000000000000e+01
2.104208416833667528e+01 8.200000000000000000e+01
2.124248496993988056e+01 8.800000000000000000e+01
2.144288577154308584e+01 8.800000000000000000e+01
2.164328657314629467e+01 9.300000000000000000e+01
2.184368737474949995e+01 9.700000000000000000e+01
2.204408817635270523e+01 9.800000000000000000e+01
2.224448897795591407e+01 9.800000000000000000e+01
2.244488977955911935e+01 9.300000000000000000e+01
2.264529058116232463e+01 8.600000000000000000e+01
2.284569138276553346e+01 8.500000000000000000e+01
2.304609218436873874e+01 7.900000000000000000e+01
2.324649298597194402e+01 7.800000000000000000e+01
2.344689378757514930e+01 8.000000000000000000e+01
2.364729458917835814e+01 8.000000000000000000e+01
2.384769539078156342e+01 7.600000000000000000e+01
2.404809619238476870e+01 8.100000000000000000e+01
2.424849699398797753e+01 8.700000000000000000e+01
2.444889779559118281e+01 8.500000000000000000e+01
2.464929859719438809e+01 9.200000000000000000e+01
2.484969939879759693e+01 8.900000000000000000e+01
2.505010020040080221e+01 9.000000000000000000e+01
2.525050100200400749e+01 9.200000000000000000e+01
2.545090180360721632e+01 9.100000000000000000e+01
2.565130260521042160e+01 8.600000000000000000e+01
2.585170340681362688e+01 8.600000000000000000e+01
2.605210420841683572e+01 8.100000000000000000e+01
2.625250501002004100e+01 7.800000000000000000e+01
2.645290581162324628e+01 8.300000000000000000e+01
2.665330661322645511e+01 8.700000000000000000e+01
2.685370741482966039e+01 9.100000000000000000e+01
2.705410821643286567e+01 8.300000000000000000e+01
2.725450901803607451e+01 8.200000000000000000e+01
2.745490981963927979e+01 8.800000000000000000e+01
2.765531062124248507e+01 9.100000000000000000e+01
2.785571142284569390e+01 9.500000000000000000e+01
2.805611222444889918e+01 9.100000000000000000e+01
2.825651302605210446e+01 8.600000000000000000e+01
2.845691382765530975e+01 7.800000000000000000e+01
2.865731462925851858e+01 7.600000000000000000e+01
2.885771543086172386e+01 7.600000000000000000e+01
2.905811623246492914e+01 7.900000000000000000e+01
2.925851703406813797e+01 8.200000000000000000e+01
2.945891783567134325e+01 8.700000000000000000e+01
2.965931863727454854e+01 8.300000000000000000e+01
2.985971943887775737e+01 8.400000000000000000e+01
3.006012024048096265e+01 7.700000000000000000e+01
3.026052104208416793e+01 7.900000000000000000e+01
3.046092184368737676e+01 7.400000000000000000e+01
3.066132264529058205e+01 7.200000000000000000e+01
3.086172344689378733e+01 7.300000000000000000e+01
3.106212424849699616e+01 6.900000000000000000e+01
3.126252505010020144e+01 6.700000000000000000e+01
3.146292585170340672e+01 6.500000000000000000e+01
3.166332665330661555e+01 6.100000000000000000e+01
3.186372745490982084e+01 6.000000000000000000e+01
3.206412825651302967e+01 6.400000000000000000e+01
3.226452905811623140e+01 6.500000000000000000e+01
3.246492985971944023e+01 6.300000000000000000e+01
3.266533066132264906e+01 7.000000000000000000e+01
3.286573146292585079e+01 7.000000000000000000e+01
3.306613226452905963e+01 7.000000000000000000e+01
3.326653306613226846e+01 7.300000000000000000e+01
3.346693386773547019e+01 7.000000000000000000e+01
3.366733466933867902e+01 7.100000000000000000e+01
3.386773547094188785e+01 7.000000000000000000e+01
3.406813627254508958e+01 6.900000000000000000e+01
3.426853707414829842e+01 6.600000000000000000e+01
3.446893787575150725e+01 6.600000000000000000e+01
3.466933867735470898e+01 6.200000000000000000e+01
3.486973947895791781e+01 6.200000000000000000e+01
3.507014028056112664e+01 6.400000000000000000e+01
3.527054108216432837e+01 6.500000000000000000e+01
3.547094188376753721e+01 6.500000000000000000e+01
3.567134268537074604e+01 6.600000000000000000e+01
3.587174348697394777e+01 6.800000000000000000e+01
3.607214428857715660e+01 7.000000000000000000e+01
3.627254509018035833e+01 7.000000000000000000e+01
3.647294589178356716e+01 7.500000000000000000e+01
3.667334669338677600e+01 7.300000000000000000e+01
3.687374749498997772e+01 7.200000000000000000e+01
3.707414829659318656e+01 6.900000000000000000e+01
3.727454909819639539e+01 7.200000000000000000e+01
3.747494989979959712e+01 8.200000000000000000e+01
3.767535070140280595e+01 8.200000000000000000e+01
3.787575150300601479e+01 8.300000000000000000e+01
3.807615230460921651e+01 8.100000000000000000e+01
3.827655310621242535e+01 8.200000000000000000e+01
3.847695390781563418e+01 8.500000000000000000e+01
3.867735470941883591e+01 8.400000000000000000e+01
3.887775551102204474e+01 8.400000000000000000e+01
3.907815631262525358e+01 8.000000000000000000e+01
3.927855711422845530e+01 7.700000000000000000e+01
3.947895791583166414e+01 7.800000000000000000e+01
3.967935871743487297e+01 8.000000000000000000e+01
3.987975951903807470e+01 8.400000000000000000e+01
4.008016032064128353e+01 8.600000000000000000e+01
4.028056112224449237e+01 8.600000000000000000e+01
4.048096192384769410e+01 8.900000000000000000e+01
4.068136272545090293e+01 9.200000000000000000e+01
4.088176352705411176e+01 9.600000000000000000e+01
4.108216432865731349e+01 9.300000000000000000e+01
4.128256513026052232e+01 8.600000000000000000e+01
4.148296593186373116e+01 8.100000000000000000e+01
4.168336673346693289e+01 8.100000000000000000e+01
4.188376753507014172e+01 8.200000000000000000e+01
4.208416833667335055e+01 8.200000000000000000e+01
4.228456913827655228e+01 8.500000000000000000e+01
4.248496993987976111e+01 8.000000000000000000e+01
4.268537074148296995e+01 8.100000000000000000e+01
4.288577154308617168e+01 7.600000000000000000e+01
4.308617234468938051e+01 8.400000000000000000e+01
4.328657314629258934e+01 7.900000000000000000e+01
4.348697394789579107e+01 7.800000000000000000e+01
4.368737474949899990e+01 7.600000000000000000e+01
4.388777555110220874e+01 7.500000000000000000e+01
4.408817635270541047e+01 7.900000000000000000e+01
4.428857715430861930e+01 8.600000000000000000e+01
4.448897795591182813e+01 7.800000000000000000e+01
4.468937875751502986e+01 7.800000000000000000e+01
4.488977955911823869e+01 7.100000000000000000e+01
4.509018036072144753e+01 7.800000000000000000e+01
4.529058116232464926e+01 8.200000000000000000e+01
4.549098196392785809e+01 8.300000000000000000e+01
4.569138276553106692e+01 8.700000000000000000e+01
4.589178356713426865e+01 8.800000000000000000e+01
4.609218436873747748e+01 9.000000000000000000e+01
4.629258517034067921e+01 8.400000000000000000e+01
4.649298597194388805e+01 8.500000000000000000e+01
4.669338677354709688e+01 8.400000000000000000e+01
4.689378757515029861e+01 8.500000000000000000e+01
4.709418837675350744e+01 8.400000000000000000e+01
4.729458917835671627e+01 8.300000000000000000e+01
4.749498997995991800e+01 8.000000000000000000e+01
4.769539078156312684e+01 8.300000000000000000e+01
4.789579158316633567e+01 7.900000000000000000e+01
4.809619238476953740e+01 7.700000000000000000e+01
4.829659318637274623e+01 7.700000000000000000e+01
4.849699398797595506e+01 7.700000000000000000e+01
4.869739478957915679e+01 7.700000000000000000e+01
4.889779559118236563e+01 7.600000000000000000e+01
4.909819639278557446e+01 7.400000000000000000e+01
4.929859719438877619e+01 7.000000000000000000e+01
4.949899799599198502e+01 7.600000000000000000e+01
4.969939879759519386e+01 7.600000000000000000e+01
4.989979959919839558e+01 8.000000000000000000e+01
5.010020040080160442e+01 7.800000000000000000e+01
5.030060120240481325e+01 8.300000000000000000e+01
5.050100200400801498e+01 7.900000000000000000e+01
5.070140280561122381e+01 8.100000000000000000e+01
5.090180360721443265e+01 8.200000000000000000e+01
5.110220440881763437e+01 8.300000000000000000e+01
5.130260521042084321e+01 8.400000000000000000e+01
5.150300601202405204e+01 8.500000000000000000e+01
5.170340681362725377e+01 8.800000000000000000e+01
5.190380761523046260e+01 8.500000000000000000e+01
5.210420841683367144e+01 8.700000000000000000e+01
5.230460921843687316e+01 8.300000000000000000e+01
5.250501002004008200e+01 8.500000000000000000e+01
5.270541082164329083e+01 7.900000000000000000e+01
5.290581162324649256e+01 7.700000000000000000e+01
5.310621242484970139e+01 7.600000000000000000e+01
5.330661322645291023e+01 8.000000000000000000e+01
5.350701402805611195e+01 7.700000000000000000e+01
5.370741482965932079e+01 7.600000000000000000e+01
5.390781563126252962e+01 7.900000000000000000e+01
5.410821643286573135e+01 8.100000000000000000e+01
5.430861723446894018e+01 8.300000000000000000e+01
5.450901803607214902e+01 8.000000000000000000e+01
5.470941883767535074e+01 7.900000000000000000e+01
5.490981963927855958e+01 8.100000000000000000e+01
5.511022044088176841e+01 8.100000000000000000e+01
5.531062124248497014e+01 8.400000000000000000e+01
5.551102204408817897e+01 8.100000000000000000e+01
5.571142284569138781e+01 8.500000000000000000e+01
5.591182364729458953e+01 8.300000000000000000e+01
5.611222444889779837e+01 8.200000000000000000e+01
5.631262525050100720e+01 8.100000000000000000e+01
5.651302605210420893e+01 8.300000000000000000e+01
5.671342685370741776e+01 8.200000000000000000e+01
5.691382765531061949e+01 7.900000000000000000e+01
5.711422845691382832e+01 8.500000000000000000e+01
5.731462925851703716e+01 8.700000000000000000e+01
5.751503006012023889e+01 8.800000000000000000e+01
5.771543086172344772e+01 8.500000000000000000e+01
5.791583166332665655e+01 8.900000000000000000e+01
5.811623246492985828e+01 8.500000000000000000e+01
5.831663326653306711e+01 8.400000000000000000e+01
5.851703406813627595e+01 8.700000000000000000e+01
5.871743486973947768e+01 8.500000000000000000e+01
5.891783567134268651e+01 8.600000000000000000e+01
5.911823647294589534e+01 8.900000000000000000e+01
5.931863727454909707e+01 8.800000000000000000e+01
5.951903807615230590e+01 9.100000000000000000e+01
5.971943887775551474e+01 8.900000000000000000e+01
5.991983967935871647e+01 8.800000000000000000e+01
6.012024048096192530e+01 8.000000000000000000e+01
6.032064128256513413e+01 7.800000000000000000e+01
6.052104208416833586e+01 7.700000000000000000e+01
6.072144288577154470e+01 7.500000000000000000e+01
6.092184368737475353e+01 7.400000000000000000e+01
6.112224448897795526e+01 7.500000000000000000e+01
6.132264529058116409e+01 7.100000000000000000e+01
6.152304609218437292e+01 6.900000000000000000e+01
6.172344689378757465e+01 7.400000000000000000e+01
6.192384769539078349e+01 7.400000000000000000e+01
6.212424849699399232e+01 7.200000000000000000e+01
6.232464929859719405e+01 7.600000000000000000e+01
6.252505010020040288e+01 7.700000000000000000e+01
6.272545090180361171e+01 8.300000000000000000e+01
6.292585170340681344e+01 7.900000000000000000e+01
6.312625250501002228e+01 7.100000000000000000e+01
6.332665330661323111e+01 7.000000000000000000e+01
6.352705410821643284e+01 7.100000000000000000e+01
6.372745490981964167e+01 7.100000000000000000e+01
6.392785571142285050e+01 7.500000000000000000e+01
6.412825651302605934e+01 7.400000000000000000e+01
6.432865731462925396e+01 7.300000000000000000e+01
6.452905811623246279e+01 7.400000000000000000e+01
6.472945891783567163e+01 7.400000000000000000e+01
6.492985971943888046e+01 8.200000000000000000e+01
6.513026052104208929e+01 8.100000000000000000e+01
6.533066132264529813e+01 8.000000000000000000e+01
6.553106212424849275e+01 7.900000000000000000e+01
6.573146292585170158e+01 7.500000000000000000e+01
6.593186372745491042e+01 7.100000000000000000e+01
6.613226452905811925e+01 7.700000000000000000e+01
6.633266533066132808e+01 7.500000000000000000e+01
6.653306613226453692e+01 7.900000000000000000e+01
6.673346693386773154e+01 8.700000000000000000e+01
6.693386773547094037e+01 9.000000000000000000e+01
6.713426853707414921e+01 9.400000000000000000e+01
6.733466933867735804e+01 9.100000000000000000e+01
6.753507014028056687e+01 9.500000000000000000e+01
6.773547094188377571e+01 9.200000000000000000e+01
6.793587174348697033e+01 9.200000000000000000e+01
6.813627254509017916e+01 9.500000000000000000e+01
6.833667334669338800e+01 9.100000000000000000e+01
6.853707414829659683e+01 9.100000000000000000e+01
6.873747494989980567e+01 8.100000000000000000e+01
6.893787575150301450e+01 7.900000000000000000e+01
6.913827655310620912e+01 7.700000000000000000e+01
6.933867735470941795e+01 7.700000000000000000e+01
6.953907815631262679e+01 7.700000000000000000e+01
6.973947895791583562e+01 7.300000000000000000e+01
6.993987975951904446e+01 6.800000000000000000e+01
7.014028056112225329e+01 6.800000000000000000e+01
7.034068136272544791e+01 6.800000000000000000e+01
7.054108216432865675e+01 7.300000000000000000e+01
7.074148296593186558e+01 8.000000000000000000e+01
7.094188376753507441e+01 7.900000000000000000e+01
7.114228456913828325e+01 8.000000000000000000e+01
7.134268537074149208e+01 8.400000000000000000e+01
7.154308617234468670e+01 8.600000000000000000e+01
7.174348697394789554e+01 8.000000000000000000e+01
7.194388777555110437e+01 7.700000000000000000e+01
7.214428857715431320e+01 7.100000000000000000e+01
7.234468937875752204e+01 6.900000000000000000e+01
7.254509018036071666e+01 6.900000000000000000e+01
7.274549098196392549e+01 7.200000000000000000e+01
7.294589178356713433e+01 6.700000000000000000e+01
7.314629258517034316e+01 6.700000000000000000e+01
7.334669338677355199e+01 6.900000000000000000e+01
7.354709418837676083e+01 7.000000000000000000e+01
7.374749498997995545e+01 6.800000000000000000e+01
7.394789579158316428e+01 6.600000000000000000e+01
7.414829659318637312e+01 6.700000000000000000e+01
7.434869739478958195e+01 6.600000000000000000e+01
7.454909819639279078e+01 6.400000000000000000e+01
7.474949899799599962e+01 6.700000000000000000e+01
7.494989979959919424e+01 6.500000000000000000e+01
7.515030060120240307e+01 6.700000000000000000e+01
7.535070140280561191e+01 6.700000000000000000e+01
7.555110220440882074e+01 6.400000000000000000e+01
7.575150300601202957e+01 6.800000000000000000e+01
7.595190380761523841e+01 6.700000000000000000e+01
7.615230460921843303e+01 7.300000000000000000e+01
7.635270541082164186e+01 7.400000000000000000e+01
7.655310621242485070e+01 7.200000000000000000e+01
7.675350701402805953e+01 7.500000000000000000e+01
7.695390781563126836e+01 7.300000000000000000e+01
7.715430861723447720e+01 6.700000000000000000e+01
7.735470941883767182e+01 7.000000000000000000e+01
7.755511022044088065e+01 6.900000000000000000e+01
7.775551102204408949e+01 7.200000000000000000e+01
7.795591182364729832e+01 6.800000000000000000e+01
7.815631262525050715e+01 6.700000000000000000e+01
7.835671342685371599e+01 7.100000000000000000e+01
7.855711422845691061e+01 7.700000000000000000e+01
7.875751503006011944e+01 7.900000000000000000e+01
7.895791583166332828e+01 8.100000000000000000e+01
7.915831663326653711e+01 8.000000000000000000e+01
7.935871743486974594e+01 8.000000000000000000e+01
7.955911823647295478e+01 8.000000000000000000e+01
7.975951903807614940e+01 7.700000000000000000e+01
7.995991983967935823e+01 7.700000000000000000e+01
8.016032064128256707e+01 7.600000000000000000e+01
8.036072144288577590e+01 7.600000000000000000e+01
8.056112224448898473e+01 7.700000000000000000e+01
8.076152304609219357e+01 8.100000000000000000e+01
8.096192384769538819e+01 8.000000000000000000e+01
8.116232464929859702e+01 7.200000000000000000e+01
8.136272545090180586e+01 7.600000000000000000e+01
8.156312625250501469e+01 7.600000000000000000e+01
8.176352705410822352e+01 8.100000000000000000e+01
8.196392785571143236e+01 8.600000000000000000e+01
8.216432865731462698e+01 8.300000000000000000e+01
8.236472945891783581e+01 7.800000000000000000e+01
8.256513026052104465e+01 7.100000000000000000e+01
8.276553106212425348e+01 6.800000000000000000e+01
8.296593186372746231e+01 6.800000000000000000e+01
8.316633266533065694e+01 6.900000000000000000e+01
8.336673346693386577e+01 7.300000000000000000e+01
8.356713426853707460e+01 7.200000000000000000e+01
8.376753507014028344e+01 6.600000000000000000e+01
8.396793587174349227e+01 6.600000000000000000e+01
8.416833667334670110e+01 6.100000000000000000e+01
8.436873747494989573e+01 6.300000000000000000e+01
8.456913827655310456e+01 6.400000000000000000e+01
8.476953907815631339e+01 6.700000000000000000e+01
8.496993987975952223e+01 6.700000000000000000e+01
8.517034068136273106e+01 7.000000000000000000e+01
8.537074148296593989e+01 6.800000000000000000e+01
8.557114228456913452e+01 7.200000000000000000e+01
8.577154308617234335e+01 7.600000000000000000e+01
8.597194388777555218e+01 7.400000000000000000e+01
8.617234468937876102e+01 7.500000000000000000e+01
8.637274549098196985e+01 7.100000000000000000e+01
8.657314629258517868e+01 6.900000000000000000e+01
8.677354709418837331e+01 7.100000000000000000e+01
8.697394789579158214e+01 6.900000000000000000e+01
8.717434869739479097e+01 7.300000000000000000e+01
8.737474949899799981e+01 7.800000000000000000e+01
8.757515030060120864e+01 7.800000000000000000e+01
8.777555110220441748e+01 7.900000000000000000e+01
8.797595190380761210e+01 7.800000000000000000e+01
8.817635270541082093e+01 8.300000000000000000e+01
8.837675350701402976e+01 8.100000000000000000e+01
8.857715430861723860e+01 8.700000000000000000e+01
8.877755511022044743e+01 9.200000000000000000e+01
8.897795591182365627e+01 9.300000000000000000e+01
8.917835671342685089e+01 9.300000000000000000e+01
8.937875751503005972e+01 9.300000000000000000e+01
8.957915831663326856e+01 9.000000000000000000e+01
8.977955911823647739e+01 9.200000000000000000e+01
8.997995991983968622e+01 8.900000000000000000e+01
9.018036072144289506e+01 8.900000000000000000e+01
9.038076152304608968e+01 8.400000000000000000e+01
9.058116232464929851e+01 8.500000000000000000e+01
9.078156312625250735e+01 8.500000000000000000e+01
9.098196392785571618e+01 7.900000000000000000e+01
9.118236472945892501e+01 8.100000000000000000e+01
9.138276553106213385e+01 8.400000000000000000e+01
9.158316633266532847e+01 8.000000000000000000e+01
9.178356713426853730e+01 8.300000000000000000e+01
9.198396793587174614e+01 8.200000000000000000e+01
9.218436873747495497e+01 8.200000000000000000e+01
9.238476953907816380e+01 8.100000000000000000e+01
9.258517034068135843e+01 7.900000000000000000e+01
9.278557114228456726e+01 8.000000000000000000e+01
9.298597194388777609e+01 8.300000000000000000e+01
9.318637274549098493e+01 7.700000000000000000e+01
9.338677354709419376e+01 7.500000000000000000e+01
9.358717434869740259e+01 8.300000000000000000e+01
9.378757515030059722e+01 8.300000000000000000e+01
9.398797595190380605e+01 8.000000000000000000e+01
9.418837675350701488e+01 7.600000000000000000e+01
9.438877755511022372e+01 7.800000000000000000e+01
9.458917835671343255e+01 7.800000000000000000e+01
9.478957915831664138e+01 7.700000000000000000e+01
9.498997995991983601e+01 7.800000000000000000e+01
9.519038076152304484e+01 7.200000000000000000e+01
9.539078156312625367e+01 6.800000000000000000e+01
9.559118236472946251e+01 7.000000000000000000e+01
9.579158316633267134e+01 7.100000000000000000e+01
9.599198396793588017e+01 7.200000000000000000e+01
9.619238476953907480e+01 7.300000000000000000e+01
9.639278557114228363e+01 7.300000000000000000e+01
9.659318637274549246e+01 7.000000000000000000e+01
9.679358717434870130e+01 7.000000000000000000e+01
9.699398797595191013e+01 6.800000000000000000e+01
9.719438877755511896e+01 6.900000000000000000e+01
9.739478957915831359e+01 7.400000000000000000e+01
9.759519038076152242e+01 7.400000000000000000e+01
9.779559118236473125e+01 7.400000000000000000e+01
9.799599198396794009e+01 7.700000000000000000e+01
9.819639278557114892e+01 7.700000000000000000e+01
9.839679358717435775e+01 7.600000000000000000e+01
9.859719438877755238e+01 8.300000000000000000e+01
9.879759519038076121e+01 7.800000000000000000e+01
9.899799599198397004e+01 8.300000000000000000e+01
9.919839679358717888e+01 8.300000000000000000e+01
9.939879759519038771e+01 7.700000000000000000e+01
9.959919839679359654e+01 8.100000000000000000e+01
9.979959919839679117e+01 7.900000000000000000e+01
1.000000000000000000e+02 8.100000000000000000e+01


==> plotdata/pmf0.txt <==
5.637883130777858742e-01 0
5.928026905913659217e-01 1.710814602555488784e-01
6.218170681049460802e-01 1.781360983761786365e-01
6.508314456185261276e-01 1.853255593172463966e-01
6.798458231321062861e-01 1.926429407042761777e-01
7.088602006456863336e-01 2.000807353615637052e-01
7.378745781592663810e-01 2.076308331976974841e-01
7.668889556728464285e-01 2.152845257496684150e-01
7.959033331864265870e-01 2.230325134647978269e-01
8.249177107000067455e-01 2.308649157863176260e-01
8.539320882135867929e-01 2.387712840940765802e-01
8.829464657271668404e-01 2.467406175366135546e-01
9.119608432407468879e-01 2.547613817748013987e-01
9.409752207543270464e-01 2.628215306405348173e-01
9.699895982679070938e-01 2.709085306966007578e-01
9.990039757814872523e-01 2.790093886660589551e-01
1.028018353295067300e+00 2.871106816812820095e-01
1.057032730808647347e+00 2.951985902843934362e-01
1.086047108322227395e+00 3.032589340923340093e-01
1.115061485835807442e+00 3.112772100213118120e-01
1.144075863349387712e+00 3.192386329471053052e-01
1.173090240862967759e+00 3.271281786597249885e-01
1.202104618376547807e+00 3.349306289534537684e-01
1.231118995890128076e+00 3.426306186764188078e-01
1.260133373403708124e+00 3.502126845477499528e-01
1.289147750917288171e+00 3.576613155351909823e-01
1.318162128430868218e+00 3.649610045718852391e-01
1.347176505944448266e+00 3.720963013781000139e-01
1.376190883458028313e+00 3.790518661419962076e-01
1.405205260971608361e+00 3.858125238033204285e-01
1.434219638485188408e+00 3.923633186751962487e-01
1.463234015998768678e+00 3.986895691321212243e-01
1.492248393512348725e+00 4.047769220869206208e-01
1.521262771025928773e+00 4.106114069758357021e-01
1.550277148539509042e+00 4.161794889692004840e-01
1.579291526053089090e+00 4.214681211253209492e-01
1.608305903566669137e+00 4.264647952072497805e-01
1.637320281080249185e+00 4.311575908861571271e-01
1.666334658593829232e+00 4.355352230609282338e-01
1.695349036107409280e+00 4.395870870314617651e-01
1.724363413620989549e+00 4.433033012728435085e-01
1.753377791134569597e+00 4.466747475691003610e-01
1.782392168648149644e+00 4.496931082785086131e-01
1.811406546161729691e+00 4.523509005173677044e-01
1.840420923675309739e+00 4.546415070656540380e-01
1.869435301188889786e+00 4.565592038159239086e-01
1.898449678702470056e+00 4.580991836061175104e-01
1.927464056216050103e+00 4.592575762973854503e-01
1.956478433729630151e+00 4.600314649795731459e-01
1.985492811243210198e+00 4.604188982093881943e-01
2.014507188756790246e+00 4.604188982093881943e-01
2.043521566270370293e+00 4.600314649795731459e-01
2.072535943783950785e+00 4.592575762973854503e-01
2.101550321297530388e+00 4.580991836061174549e-01
2.130564698811110880e+00 4.565592038159238530e-01
2.159579076324690483e+00 4.546415070656539825e-01
2.188593453838270975e+00 4.523509005173675934e-01
2.217607831351851022e+00 4.496931082785085576e-01
2.246622208865431070e+00 4.466747475691002500e-01
2.275636586379011117e+00 4.433033012728433975e-01
2.304650963892591164e+00 4.395870870314617096e-01
2.333665341406171212e+00 4.355352230609281783e-01
2.362679718919751259e+00 4.311575908861569606e-01
2.391694096433331751e+00 4.264647952072496695e-01
2.420708473946911354e+00 4.214681211253208382e-01
2.449722851460491846e+00 4.161794889692003174e-01
2.478737228974071449e+00 4.106114069758356466e-01
2.507751606487651941e+00 4.047769220869204543e-01
2.536765984001231988e+00 3.986895691321211133e-01
2.565780361514812036e+00 3.923633186751961932e-01
2.594794739028392527e+00 3.858125238033202620e-01
2.623809116541972131e+00 3.790518661419961521e-01
2.652823494055552622e+00 3.720963013780997364e-01
2.681837871569132226e+00 3.649610045718851281e-01
2.710852249082712717e+00 3.576613155351908158e-01
2.739866626596292321e+00 3.502126845477498973e-01
2.768881004109872812e+00 3.426306186764185302e-01
2.797895381623452415e+00 3.349306289534537129e-01
2.826909759137032907e+00 3.271281786597248220e-01
2.855924136650612510e+00 3.192386329471052497e-01
2.884938514164193002e+00 3.112772100213117010e-01
2.913952891677773493e+00 3.032589340923337873e-01
2.942967269191353097e+00 2.951985902843933252e-01
2.971981646704933588e+00 2.871106816812817319e-01
3.000996024218513192e+00 2.790093886660588995e-01
3.030010401732093683e+00 2.709085306966005358e-01
3.059024779245673287e+00 2.628215306405347618e-01
3.088039156759253778e+00 2.547613817748012877e-01
3.117053534272833382e+00 2.467406175366134991e-01
3.146067911786413873e+00 2.387712840940764414e-01
3.175082289299993477e+00 2.308649157863175705e-01
3.204096666813573968e+00 2.230325134647977159e-01
3.233111044327154460e+00 2.152845257496681930e-01
3.262125421840734063e+00 2.076308331976974009e-01
3.291139799354314555e+00 2.000807353615634554e-01
3.320154176867894158e+00 1.926429407042760666e-01
3.349168554381474650e+00 1.853255593172461746e-01
3.378182931895054253e+00 1.781360983761784977e-01
3.407197309408634744e+00 1.710814602555487673e-01
3.436211686922214348e+00 1.641679432100634217e-01
3.436211686922214348e+00 0


==> plotdata/pmf1.txt <==
4.063788313077785652e+00 0
4.092802690591366144e+00 1.710814602555489339e-01
4.121817068104945747e+00 1.781360983761784977e-01
4.150831445618526239e+00 1.853255593172463966e-01
4.179845823132105842e+00 1.926429407042760666e-01
4.208860200645686334e+00 2.000807353615637052e-01
4.237874578159265937e+00 2.076308331976974009e-01
4.266888955672846429e+00 2.152845257496684150e-01
4.295903333186426032e+00 2.230325134647977159e-01
4.324917710700006523e+00 2.308649157863175705e-01
4.353932088213586127e+00 2.387712840940764414e-01
4.382946465727166618e+00 2.467406175366134991e-01
4.411960843240747110e+00 2.547613817748015097e-01
4.440975220754326713e+00 2.628215306405347618e-01
4.469989598267907205e+00 2.709085306966007578e-01
4.499003975781486808e+00 2.790093886660588995e-01
4.528018353295067300e+00 2.871106816812820095e-01
4.557032730808646903e+00 2.951985902843933252e-01
4.586047108322227395e+00 3.032589340923340093e-01
4.615061485835806998e+00 3.112772100213117010e-01
4.644075863349387490e+00 3.192386329471052497e-01
4.673090240862967093e+00 3.271281786597248220e-01
4.702104618376547585e+00 3.349306289534537129e-01
4.731118995890128076e+00 3.426306186764188078e-01
4.760133373403707679e+00 3.502126845477498973e-01
4.789147750917288171e+00 3.576613155351909823e-01
4.818162128430867774e+00 3.649610045718851281e-01
4.847176505944448266e+00 3.720963013781000139e-01
4.876190883458027869e+00 3.790518661419961521e-01
4.905205260971608361e+00 3.858125238033204285e-01
4.934219638485187964e+00 3.923633186751961932e-01
4.963234015998768456e+00 3.986895691321212243e-01
4.992248393512348059e+00 4.047769220869204543e-01
5.021262771025928551e+00 4.106114069758356466e-01
5.050277148539509042e+00 4.161794889692004840e-01
5.079291526053088646e+00 4.214681211253208382e-01
5.108305903566669137e+00 4.264647952072497805e-01
5.137320281080248741e+00 4.311575908861569606e-01
5.166334658593829232e+00 4.355352230609282338e-01
5.195349036107408836e+00 4.395870870314617096e-01
5.224363413620989327e+00 4.433033012728433975e-01
5.253377791134569819e+00 4.466747475691003610e-01
5.282392168648149422e+00 4.496931082785085576e-01
5.311406546161729025e+00 4.523509005173675934e-01
5.340420923675309517e+00 4.546415070656539825e-01
5.369435301188890008e+00 4.565592038159239086e-01
5.398449678702469612e+00 4.580991836061174549e-01
5.427464056216050103e+00 4.592575762973854503e-01
5.456478433729629707e+00 4.600314649795731459e-01
5.485492811243210198e+00 4.604188982093881943e-01
5.514507188756789802e+00 4.604188982093881943e-01
5.543521566270370293e+00 4.600314649795731459e-01
5.572535943783950785e+00 4.592575762973854503e-01
5.601550321297530388e+00 4.580991836061174549e-01
5.630564698811109992e+00 4.565592038159239086e-01
5.659579076324690483e+00 4.546415070656539825e-01
5.688593453838270975e+00 4.523509005173675934e-01
5.717607831351850578e+00 4.496931082785085576e-01
5.746622208865431070e+00 4.466747475691002500e-01
5.775636586379010673e+00 4.433033012728433975e-01
5.804650963892591164e+00 4.395870870314617096e-01
5.833665341406170768e+00 4.355352230609282338e-01
5.862679718919751259e+00 4.311575908861569606e-01
5.891694096433331751e+00 4.264647952072496695e-01
5.920708473946911354e+00 4.214681211253208382e-01
5.949722851460490958e+00 4.161794889692004840e-01
5.978737228974071449e+00 4.106114069758356466e-01
6.007751606487651941e+00 4.047769220869204543e-01
6.036765984001231544e+00 3.986895691321212243e-01
6.065780361514811148e+00 3.923633186751963597e-01
6.094794739028392527e+00 3.858125238033202620e-01
6.123809116541972131e+00 3.790518661419961521e-01
6.152823494055551734e+00 3.720963013781000139e-01
6.181837871569132226e+00 3.649610045718851281e-01
6.210852249082712717e+00 3.576613155351908158e-01
6.239866626596292321e+00 3.502126845477498973e-01
6.268881004109871924e+00 3.426306186764188078e-01
6.297895381623452415e+00 3.349306289534537129e-01
6.326909759137032907e+00 3.271281786597248220e-01
6.355924136650612510e+00 3.192386329471052497e-01
6.384938514164193002e+00 3.112772100213117010e-01
6.413952891677773493e+00 3.032589340923337873e-01
6.442967269191353097e+00 2.951985902843933252e-01
6.471981646704932700e+00 2.871106816812820095e-01
6.500996024218513192e+00 2.790093886660588995e-01
6.530010401732093683e+00 2.709085306966005358e-01
6.559024779245673287e+00 2.628215306405347618e-01
6.588039156759252890e+00 2.547613817748015097e-01
6.617053534272833382e+00 2.467406175366134991e-01
6.646067911786413873e+00 2.387712840940764414e-01
6.675082289299993477e+00 2.308649157863175705e-01
6.704096666813573968e+00 2.230325134647977159e-01
6.733111044327154460e+00 2.152845257496681930e-01
6.762125421840734063e+00 2.076308331976974009e-01
6.791139799354313666e+00 2.000807353615637052e-01
6.820154176867894158e+00 1.926429407042760666e-01
6.849168554381474650e+00 1.853255593172461746e-01
6.878182931895054253e+00 1.781360983761784977e-01
6.907197309408633856e+00 1.710814602555489339e-01
6.936211686922214348e+00 0


==> plotdata/pmf2.txt <==
1.856378831307778654e+01 0
1.859280269059136614e+01 1.710814602555489339e-01
1.862181706810494575e+01 1.781360983761784977e-01
1.865083144561852535e+01 1.853255593172461746e-01
1.867984582313210851e+01 1.926429407042767328e-01
1.870886020064568811e+01 2.000807353615641215e-01
1.873787457815926771e+01 2.076308331976978727e-01
1.876688895567284732e+01 2.152845257496686371e-01
1.879590333318642692e+01 2.230325134647979379e-01
1.882491771070000652e+01 2.308649157863175705e-01
1.885393208821358613e+01 2.387712840940764414e-01
1.888294646572716573e+01 2.467406175366132492e-01
1.891196084324074889e+01 2.547613817748019538e-01
1.894097522075432849e+01 2.628215306405352614e-01
1.896998959826790809e+01 2.709085306966010909e-01
1.899900397578148770e+01 2.790093886660591216e-01
1.902801835329506730e+01 2.871106816812820095e-01
1.905703273080864690e+01 2.951985902843933252e-01
1.908604710832222651e+01 3.032589340923337873e-01
1.911506148583580966e+01 3.112772100213124227e-01
1.914407586334938927e+01 3.192386329471058048e-01
1.917309024086296887e+01 3.271281786597253216e-01
1.920210461837654847e+01 3.349306289534539349e-01
1.923111899589012808e+01 3.426306186764188078e-01
1.926013337340370768e+01 3.502126845477498973e-01
1.928914775091728728e+01 3.576613155351908158e-01
1.931816212843086689e+01 3.649610045718849061e-01
1.934717650594445004e+01 3.720963013781004025e-01
1.937619088345802965e+01 3.790518661419965407e-01
1.940520526097160925e+01 3.858125238033207061e-01
1.943421963848518885e+01 3.923633186751963597e-01
1.946323401599876846e+01 3.986895691321212243e-01
1.949224839351234806e+01 4.047769220869204543e-01
1.952126277102592766e+01 4.106114069758354801e-01
1.955027714853950727e+01 4.161794889692001509e-01
1.957929152605309042e+01 4.214681211253211712e-01
1.960830590356667003e+01 4.264647952072500026e-01
1.963732028108024963e+01 4.311575908861571826e-01
1.966633465859382923e+01 4.355352230609282338e-01
1.969534903610740884e+01 4.395870870314617096e-01
1.972436341362098844e+01 4.433033012728433420e-01
1.975337779113456804e+01 4.466747475691001945e-01
1.978239216864815120e+01 4.496931082785087797e-01
1.981140654616173080e+01 4.523509005173678155e-01
1.984042092367531041e+01 4.546415070656540380e-01
1.986943530118889001e+01 4.565592038159239086e-01
1.989844967870246961e+01 4.580991836061174549e-01
1.992746405621604922e+01 4.592575762973854503e-01
1.995647843372962882e+01 4.600314649795730904e-01
1.998549281124320842e+01 4.604188982093881943e-01
2.001450718875679158e+01 4.604188982093881943e-01
2.004352156627037118e+01 4.600314649795730904e-01
2.007253594378395078e+01 4.592575762973854503e-01
2.010155032129753039e+01 4.580991836061174549e-01
2.013056469881110999e+01 4.565592038159239086e-01
2.015957907632468959e+01 4.546415070656540380e-01
2.018859345383826920e+01 4.523509005173678155e-01
2.021760783135184880e+01 4.496931082785087797e-01
2.024662220886543196e+01 4.466747475691001945e-01
2.027563658637901156e+01 4.433033012728433420e-01
2.030465096389259116e+01 4.395870870314617096e-01
2.033366534140617077e+01 4.355352230609282338e-01
2.036267971891975037e+01 4.311575908861571826e-01
2.039169409643332997e+01 4.264647952072500026e-01
2.042070847394690958e+01 4.214681211253211712e-01
2.044972285146049273e+01 4.161794889692001509e-01
2.047873722897407234e+01 4.106114069758354801e-01
2.050775160648765194e+01 4.047769220869204543e-01
2.053676598400123154e+01 3.986895691321212243e-01
2.056578036151481115e+01 3.923633186751963597e-01
2.059479473902839075e+01 3.858125238033207061e-01
2.062380911654197035e+01 3.790518661419965407e-01
2.065282349405554996e+01 3.720963013781004025e-01
2.068183787156912956e+01 3.649610045718857387e-01
2.071085224908271272e+01 3.576613155351908158e-01
2.073986662659629232e+01 3.502126845477498973e-01
2.076888100410987192e+01 3.426306186764188078e-01
2.079789538162345153e+01 3.349306289534539349e-01
2.082690975913703113e+01 3.271281786597253216e-01
2.085592413665061073e+01 3.192386329471058048e-01
2.088493851416419034e+01 3.112772100213124227e-01
2.091395289167777349e+01 3.032589340923337873e-01
2.094296726919135310e+01 2.951985902843933252e-01
2.097198164670493270e+01 2.871106816812820095e-01
2.100099602421851230e+01 2.790093886660591216e-01
2.103001040173209191e+01 2.709085306966010909e-01
2.105902477924567151e+01 2.628215306405352614e-01
2.108803915675925111e+01 2.547613817748019538e-01
2.111705353427283427e+01 2.467406175366132492e-01
2.114606791178641387e+01 2.387712840940764414e-01
2.117508228929999348e+01 2.308649157863175705e-01
2.120409666681357308e+01 2.230325134647979379e-01
2.123311104432715268e+01 2.152845257496686371e-01
2.126212542184073229e+01 2.076308331976978727e-01
2.129113979935431189e+01 2.000807353615641215e-01
2.132015417686789149e+01 1.926429407042767328e-01
2.134916855438147110e+01 1.853255593172470628e-01
2.137818293189505425e+01 1.781360983761784977e-01
2.140719730940863386e+01 1.710814602555489339e-01
2.143621168692221346e+01 0


==> plotdata/pmf3.txt <==
2.356378831307778654e+01 0
2.359280269059136614e+01 1.710814602555489339e-01
2.362181706810494575e+01 1.781360983761784977e-01
2.365083144561852535e+01 1.853255593172461746e-01
2.367984582313210851e+01 1.926429407042767328e-01
2.370886020064568811e+01 2.000807353615641215e-01
2.373787457815926771e+01 2.076308331976978727e-01
2.376688895567284732e+01 2.152845257496686371e-01
2.379590333318642692e+01 2.230325134647979379e-01
2.382491771070000652e+01 2.308649157863175705e-01
2.385393208821358613e+01 2.387712840940764414e-01
2.388294646572716573e+01 2.467406175366132492e-01
2.391196084324074889e+01 2.547613817748019538e-01
2.394097522075432849e+01 2.628215306405352614e-01
2.396998959826790809e+01 2.709085306966010909e-01
2.399900397578148770e+01 2.790093886660591216e-01
2.402801835329506730e+01 2.871106816812820095e-01
2.405703273080864690e+01 2.951985902843933252e-01
2.408604710832222651e+01 3.032589340923337873e-01
2.411506148583580966e+01 3.112772100213124227e-01
2.414407586334938927e+01 3.192386329471058048e-01
2.417309024086296887e+01 3.271281786597253216e-01
2.420210461837654847e+01 3.349306289534539349e-01
2.423111899589012808e+01 3.426306186764188078e-01
2.426013337340370768e+01 3.502126845477498973e-01
2.428914775091728728e+01 3.576613155351908158e-01
2.431816212843086689e+01 3.649610045718849061e-01
2.434717650594445004e+01 3.720963013781004025e-01
2.437619088345802965e+01 3.790518661419965407e-01
2.440520526097160925e+01 3.858125238033207061e-01
2.443421963848518885e+01 3.923633186751963597e-01
2.446323401599876846e+01 3.986895691321212243e-01
2.449224839351234806e+01 4.047769220869204543e-01
2.452126277102592766e+01 4.106114069758354801e-01
2.455027714853950727e+01 4.161794889692001509e-01
2.457929152605309042e+01 4.214681211253211712e-01
2.460830590356667003e+01 4.264647952072500026e-01
2.463732028108024963e+01 4.311575908861571826e-01
2.466633465859382923e+01 4.355352230609282338e-01
2.469534903610740884e+01 4.395870870314617096e-01
2.472436341362098844e+01 4.433033012728433420e-01
2.475337779113456804e+01 4.466747475691001945e-01
2.478239216864815120e+01 4.496931082785087797e-01
2.481140654616173080e+01 4.523509005173678155e-01
2.484042092367531041e+01 4.546415070656540380e-01
2.486943530118889001e+01 4.565592038159239086e-01
2.489844967870246961e+01 4.580991836061174549e-01
2.492746405621604922e+01 4.592575762973854503e-01
2.495647843372962882e+01 4.600314649795730904e-01
2.498549281124320842e+01 4.604188982093881943e-01
2.501450718875679158e+01 4.604188982093881943e-01
2.504352156627037118e+01 4.600314649795730904e-01
2.507253594378395078e+01 4.592575762973854503e-01
2.510155032129753039e+01 4.580991836061174549e-01
2.513056469881110999e+01 4.565592038159239086e-01
2.515957907632468959e+01 4.546415070656540380e-01
2.518859345383826920e+01 4.523509005173678155e-01
2.521760783135184880e+01 4.496931082785087797e-01
2.524662220886543196e+01 4.466747475691001945e-01
2.527563658637901156e+01 4.433033012728433420e-01
2.530465096389259116e+01 4.395870870314617096e-01
2.533366534140617077e+01 4.355352230609282338e-01
2.536267971891975037e+01 4.311575908861571826e-01
2.539169409643332997e+01 4.264647952072500026e-01
2.542070847394690958e+01 4.214681211253211712e-01
2.544972285146049273e+01 4.161794889692001509e-01
2.547873722897407234e+01 4.106114069758354801e-01
2.550775160648765194e+01 4.047769220869204543e-01
2.553676598400123154e+01 3.986895691321212243e-01
2.556578036151481115e+01 3.923633186751963597e-01
2.559479473902839075e+01 3.858125238033207061e-01
2.562380911654197035e+01 3.790518661419965407e-01
2.565282349405554996e+01 3.720963013781004025e-01
2.568183787156912956e+01 3.649610045718857387e-01
2.571085224908271272e+01 3.576613155351908158e-01
2.573986662659629232e+01 3.502126845477498973e-01
2.576888100410987192e+01 3.426306186764188078e-01
2.579789538162345153e+01 3.349306289534539349e-01
2.582690975913703113e+01 3.271281786597253216e-01
2.585592413665061073e+01 3.192386329471058048e-01
2.588493851416419034e+01 3.112772100213124227e-01
2.591395289167777349e+01 3.032589340923337873e-01
2.594296726919135310e+01 2.951985902843933252e-01
2.597198164670493270e+01 2.871106816812820095e-01
2.600099602421851230e+01 2.790093886660591216e-01
2.603001040173209191e+01 2.709085306966010909e-01
2.605902477924567151e+01 2.628215306405352614e-01
2.608803915675925111e+01 2.547613817748019538e-01
2.611705353427283427e+01 2.467406175366132492e-01
2.614606791178641387e+01 2.387712840940764414e-01
2.617508228929999348e+01 2.308649157863175705e-01
2.620409666681357308e+01 2.230325134647979379e-01
2.623311104432715268e+01 2.152845257496686371e-01
2.626212542184073229e+01 2.076308331976978727e-01
2.629113979935431189e+01 2.000807353615641215e-01
2.632015417686789149e+01 1.926429407042767328e-01
2.634916855438147110e+01 1.853255593172470628e-01
2.637818293189505425e+01 1.781360983761784977e-01
2.640719730940863386e+01 1.710814602555489339e-01
2.643621168692221346e+01 0


==> plots/eta_vs_t.tikz <==
    \begin{tikzpicture}
    \begin{axis}[
    title={Occupancy for Pricing Scheme $A$},
    xlabel={Time [h]},
    xmin = 0,
    xmax = 100,
    ymin = 0,
    ymax= 100,
    width=7cm,
    height=3cm,
    legend columns=2,
    scale only axis,
    legend style={at={(0.5,-0.5)},anchor=north}
    ]
    \addplot[mark=none] table {plotdata/etaA.txt};
    \addplot[color=mycolor2, dashed, line width=0.50mm] coordinates {(0, 61.875) (100, 61.875)}; % TODO: UPDATE THE VALUE
    \end{axis}
    \end{tikzpicture}
    \begin{tikzpicture}
        \begin{axis}[
         title={Occupancy for Pricing Scheme $B$},
        xlabel={Time [h]},
        xmin = 0,
        xmax = 100,
        ymin = 0,
        ymax= 100,
        width=7cm,
        height=3cm,
        legend columns=2,
        scale only axis,
        legend style={at={(0.5,-0.4)},anchor=north}
        ]
        
        \addplot[mark=none] table {plotdata/etaB.txt};
        \addlegendentry{$\eta$};
    
        
        \addplot[color=mycolor2, dashed, line width=0.50mm] coordinates {(0, 75.0) (100, 75.0)}; % TODO: UPDATE THE VALUE
        \addlegendentry{$\E[\eta]$};
        
        \end{axis}
    \end{tikzpicture}

==> plots/num_study_estimated.tikz <==
\begin{tikzpicture}
    \begin{groupplot}[
        group style={
            group name=my plots,
            group size=2 by 2,
            xlabels at=edge bottom,
            ylabels at=edge left,
            horizontal sep=1cm,
            vertical sep=2cm
            },
        xlabel={$\alpha_j$ [\$/hr.]},
        xmin = 0,
        xmax = 28,
        xtick={0,5,10,15,20,25},
        width=0.5\linewidth,
        ymin= 0,
        ymax=0.3,
        % width=3cm,
        % height=2cm,
        clip=false,
        ylabel={$f_A(\alpha_j)$},
        ylabel near ticks,
        set layers,
        axis on top,
        % scale only axis,
        legend columns=2,
        legend style={at={(-0.25,-0.5)},anchor=north},
    ]
        \nextgroupplot[title={$B_4 = \{1,2\}$, $\tilde{p}_{B_4} = \frac{1}{7}$}, title style={yshift=0.15cm, align=center}]
        \addplot+[ycomb, red!50, mark options={red!50}, line width=0.5mm] plot coordinates
    	{(2,0.25) (10,0.25) (20,0.25) (25,0.25)}; %(\tilde a, p)
    	
        % First pricing scheme
        \draw [dashed, color=mycolor1,line width=0.25ex] (axis cs:3.0,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
         % Second pricing scheme
        \draw [dotted, line width=0.25ex, color=mycolor2] (axis cs:6.0
        ,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
        
        \nextgroupplot[title={$B_5 = \{1,3\}$, $\tilde{p}_{B_5} = \frac{1}{7}$ }, title style={yshift=0.15cm, align=center}]
        \addplot+[ycomb, red!50, mark options={red!50}, line width=0.5mm] plot coordinates
    	{(2,0.25) (10,0.25) (20,0.25) (25,0.25)}; %(\tilde a, p)
    	
        % First pricing scheme
        \draw [dashed, color=mycolor1,line width=0.25ex] (axis cs:4.4625,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
         % Second pricing scheme
        \draw [dotted, line width=0.25ex, color=mycolor2] (axis cs:7.35
        ,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
        
        \nextgroupplot[title={$B_6 = \{2,3\}$, $\tilde{p}_{B_6} = \frac{1}{7}$}, title style={yshift=0.15cm, align=center}]
        \addplot+[ycomb, red!50, mark options={red!50}, line width=0.5mm] plot coordinates
    	{(2,0.25) (10,0.25) (20,0.25) (25,0.25)}; %(\tilde a, p)
    	
        % First pricing scheme
        
        \draw [dashed, color=mycolor1, line width=0.25ex] (axis cs:14.7,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^2 $};
         % Second pricing scheme
         
        \draw [dotted, line width=0.25ex,color=mycolor2] (axis cs:16.80,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^2 $};
        
        \nextgroupplot[title={$B_7 = \{1,2,3\}$, $\tilde{p}_{B_7} = \frac{1}{7}$}, title style={yshift=0.15cm, align=center}]
        \addplot+[ycomb, red!50, mark options={red!50}, line width=0.5mm, forget plot] plot coordinates
    	{(2,0.25) (10,0.25) (20,0.25) (25,0.25)}; %(\tilde a, p)
    	
        % First pricing scheme
        \draw [dashed, color=mycolor1,line width=0.25ex] (axis cs:3.0,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
        \draw [dashed, color=mycolor1, line width=0.25ex] (axis cs:14.7,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^2 $};
         % Second pricing scheme
        \draw [dotted, line width=0.25ex, color=mycolor2] (axis cs:6.0
        ,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^1 $};
        
        \draw [dotted, line width=0.25ex,color=mycolor2] (axis cs:16.80,0) -- ++(axis cs:0,0.3) node[above] {$\bar{\alpha}^2 $};
        
    \addlegendimage{dashed, line width=0.25ex,color=mycolor1};
    \addlegendentry{Pricing Scheme A};
    \addlegendimage{dotted, line width=0.25ex,color=mycolor2};
    \addlegendentry{Pricing Scheme B};
    
    \end{groupplot}
\end{tikzpicture}
        
